Some Comments on the Strong Simplex Conjecture

In the disproof of the Strong Simplex Conjecture presented in [Steiner, 1994], a counterexample signal set was found that has higher average probability of correct optimal decoding than the corresponding regular simplex signal set, when compared at small values of the signal-to-noise ratio. The latter was defined as the quotient of average signal energy and average noise power. In this paper, it is shown that this interpretation of the signal-to-noise ratio is inappropriate for a comparison of signal sets, since it leads to a contradiction with the Channel Coding Theorem. A modified counterexample signal set is proposed and examined using the classical interpretation of the signal-to-noise ratio, i.e., as the quotient of average signal energy and average noise energy. This signal set outperforms the regular simplex signal set for small signal-to-noise ratios without contradicting the Channel Coding Theorem, hence the Strong Simplex Conjecture remains proven false.

==> mathematica/senger_PdLN_M20.dat <==
0.	0.05
0.01	0.10093041169399274
0.02	0.11702807026873208
0.03	0.12674178224178648
0.04	0.133192168096503
0.05	0.13767084020019912
0.06	0.14086260632635547
0.07	0.14317659855679996
0.08	0.14487474171426304
0.09	0.14613230361247173
0.1	0.14707017055954494
0.11	0.14777355535872952
0.12	0.14830350870464126
0.13	0.14870432088993815
0.14	0.14900844175532932
0.15	0.14923983585247796
0.16	0.14941631699173544
0.17	0.1495511989270146
0.18	0.1496544777732477
0.19	0.14973368807408613
0.2	0.14979452810238678
0.21	0.14984132000423098
0.22	0.14987735054465098
0.23	0.149905124796852
0.24	0.14992655589402146
0.25	0.14994310753008386
0.26	0.14995590135274903
0.27	0.14996579814920505
0.28	0.14997345938827678
0.29	0.1499793939858504
0.3	0.14998399391915665
0.31	0.1499875614020917
0.32	0.14999032965793732
0.33	0.1499924788234288
0.34	0.149994148143041
0.35000000000000003	0.1499954453312888
0.36	0.14999645376950854
0.37	0.1499972380442089
0.38	0.14999784821356218
0.39	0.149998323097249
0.4	0.1499986928154633
0.41000000000000003	0.14999898075004964
0.42	0.14999920506044948
0.43	0.14999937985635378
0.44	0.14999951610540443
0.45	0.14999962233624828
0.46	0.14999970518339967
0.47000000000000003	0.1499997698097386
0.48	0.14999982023429434
0.49	0.14999985958667103
0.5	0.14999989030462446
0.51	0.14999991428755857
0.52	0.14999993301582565
0.53	0.1499999476434849
0.54	0.14999995907045116
0.55	0.14999996799863244
0.56	0.14999997497562464
0.5700000000000001	0.14999998042873194
0.58	0.14999998469146303
0.59	0.14999998802417336
0.6	0.1499999906301512
0.61	0.1499999926681562
0.62	0.14999999426219604
0.63	0.14999999550915039
0.64	0.14999999648471843
0.65	0.14999999724805924
0.66	0.14999999784541304
0.67	0.14999999831292787
0.68	0.14999999867886665
0.6900000000000001	0.14999999896532998
0.7000000000000001	0.14999999918960247
0.71	0.14999999936520383
0.72	0.14999999950271048
0.73	0.1499999996103971
0.74	0.1499999996947386
0.75	0.14999999976080203
0.76	0.14999999981255313
0.77	0.14999999985309626
0.78	0.14999999988486143
0.79	0.14999999990975119
0.8	0.1499999999292554
0.81	0.14999999994454044
0.8200000000000001	0.14999999995651997
0.8300000000000001	0.14999999996590954
0.84	0.14999999997326965
0.85	0.1499999999790394
0.86	0.14999999998356264
0.87	0.149999999987109
0.88	0.14999999998988964
0.89	0.14999999999207
0.9	0.1499999999937798
0.91	0.14999999999512068
0.92	0.14999999999617225
0.93	0.14999999999699706
0.9400000000000001	0.149999999997644
0.9500000000000001	0.14999999999815147
0.96	0.14999999999854957
0.97	0.1499999999988619
0.98	0.1499999999991069
0.99	0.1499999999992991
1.	0.14999999999945
1.01	0.1499999999995683
1.02	0.14999999999966118
1.03	0.14999999999973404
1.04	0.14999999999979127
1.05	0.14999999999983613
1.06	0.14999999999987132
1.07	0.14999999999989902
1.08	0.14999999999992072
1.09	0.14999999999993774
1.1	0.14999999999995114
1.11	0.1499999999999616
1.12	0.14999999999996988
1.1300000000000001	0.14999999999997635
1.1400000000000001	0.14999999999998143
1.1500000000000001	0.14999999999998545
1.16	0.14999999999998856
1.17	0.149999999999991
1.18	0.14999999999999294
1.19	0.14999999999999444
1.2	0.14999999999999564
1.21	0.14999999999999655
1.22	0.1499999999999973
1.23	0.14999999999999789
1.24	0.14999999999999833
1.25	0.1499999999999987
1.26	0.14999999999999897
1.27	0.14999999999999922
1.28	0.14999999999999938
1.29	0.1499999999999995
1.3	0.1499999999999996
1.31	0.14999999999999966
1.32	0.14999999999999974
1.33	0.14999999999999983
1.34	0.14999999999999986
1.35	0.14999999999999986
1.36	0.14999999999999988
1.37	0.14999999999999997
1.3800000000000001	0.14999999999999997
1.3900000000000001	0.14999999999999997
1.4000000000000001	0.14999999999999997
1.41	0.14999999999999997
1.42	0.14999999999999997
1.43	0.14999999999999997
1.44	0.14999999999999997
1.45	0.14999999999999997
1.46	0.14999999999999997
1.47	0.14999999999999997
1.48	0.15000000000000002
1.49	0.15000000000000002
1.5	0.15000000000000002
1.51	0.15000000000000002
1.52	0.15000000000000002
1.53	0.15000000000000002
1.54	0.15000000000000002
1.55	0.15000000000000002
1.56	0.14999999999999997
1.57	0.15000000000000002
1.58	0.15000000000000002
1.59	0.15000000000000002
1.6	0.15000000000000002
1.61	0.15000000000000002
1.62	0.15000000000000002
1.6300000000000001	0.15000000000000002
1.6400000000000001	0.15000000000000002
1.6500000000000001	0.15000000000000002
1.6600000000000001	0.15000000000000002
1.67	0.15000000000000002
1.68	0.15000000000000005
1.69	0.15000000000000002
1.7	0.15000000000000002
1.71	0.15000000000000002
1.72	0.15000000000000002
1.73	0.15000000000000002
1.74	0.15000000000000002
1.75	0.15000000000000002
1.76	0.15000000000000002
1.77	0.15000000000000002
1.78	0.15000000000000002
1.79	0.14999999999999997
1.8	0.15000000000000002
1.81	0.15000000000000002
1.82	0.15000000000000002
1.83	0.15000000000000002
1.84	0.14999999999999997
1.85	0.15000000000000002
1.86	0.14999999999999997
1.87	0.15000000000000002
1.8800000000000001	0.15000000000000002
1.8900000000000001	0.14999999999999997
1.9000000000000001	0.15000000000000002
1.9100000000000001	0.15000000000000002
1.92	0.14999999999999997
1.93	0.15000000000000002
1.94	0.15000000000000002
1.95	0.15000000000000002
1.96	0.14999999999999997
1.97	0.14999999999999997
1.98	0.15000000000000002
1.99	0.15000000000000002
2.	0.15000000000000005
2.0100000000000002	0.15000000000000002
2.02	0.14999999999999997
2.0300000000000002	0.15000000000000002
2.04	0.15000000000000002
2.05	0.15000000000000002
2.06	0.15000000000000002
2.07	0.15000000000000002
2.08	0.15000000000000002
2.09	0.15000000000000002
2.1	0.15000000000000002
2.11	0.15000000000000002
2.12	0.14999999999999997
2.13	0.15000000000000002
2.14	0.15000000000000002
2.15	0.15000000000000002
2.16	0.15000000000000005
2.17	0.14999999999999997
2.18	0.15000000000000002
2.19	0.15000000000000002
2.2	0.15000000000000005
2.21	0.15000000000000002
2.22	0.14999999999999997
2.23	0.15000000000000005
2.24	0.15000000000000002
2.25	0.14999999999999997
2.2600000000000002	0.15000000000000002
2.27	0.15000000000000002
2.2800000000000002	0.14999999999999997
2.29	0.15000000000000002
2.3000000000000003	0.15000000000000002
2.31	0.15000000000000002
2.32	0.15000000000000002
2.33	0.15000000000000002
2.34	0.15000000000000002
2.35	0.14999999999999997
2.36	0.15000000000000002
2.37	0.14999999999999997
2.38	0.14999999999999997
2.39	0.15000000000000005
2.4	0.15000000000000002
2.41	0.14999999999999997
2.42	0.15000000000000002
2.43	0.15000000000000002
2.44	0.15000000000000002
2.45	0.15000000000000002
2.46	0.14999999999999997
2.47	0.15000000000000002
2.48	0.15000000000000002
2.49	0.14999999999999997
2.5	0.15000000000000002
2.5100000000000002	0.15000000000000002
2.52	0.14999999999999997
2.5300000000000002	0.15000000000000002
2.54	0.15000000000000002
2.5500000000000003	0.15000000000000002
2.56	0.14999999999999997
2.57	0.14999999999999997
2.58	0.15000000000000002
2.59	0.14999999999999997
2.6	0.14999999999999997
2.61	0.14999999999999997
2.62	0.15000000000000002
2.63	0.15000000000000005
2.64	0.15000000000000002
2.65	0.15000000000000002
2.66	0.15000000000000002
2.67	0.15000000000000002
2.68	0.15000000000000002
2.69	0.15000000000000002
2.7	0.15000000000000002
2.71	0.15000000000000002
2.72	0.14999999999999997
2.73	0.15000000000000002
2.74	0.14999999999999997
2.75	0.15000000000000002
2.7600000000000002	0.14999999999999997
2.77	0.15000000000000002
2.7800000000000002	0.15000000000000002
2.79	0.15000000000000002
2.8000000000000003	0.15000000000000002
2.81	0.14999999999999997
2.82	0.14999999999999997
2.83	0.15000000000000002
2.84	0.15000000000000002
2.85	0.14999999999999997
2.86	0.14999999999999997
2.87	0.15000000000000002
2.88	0.15000000000000002
2.89	0.15000000000000002
2.9	0.15000000000000002
2.91	0.14999999999999997
2.92	0.15000000000000002
2.93	0.14999999999999997
2.94	0.15000000000000002
2.95	0.14999999999999997
2.96	0.15000000000000002
2.97	0.15000000000000002
2.98	0.15000000000000002
2.99	0.15000000000000002
3.	0.15000000000000002

==> mathematica/senger_PdLN_M3.dat <==
0.	0.3333333333333333
0.01	0.3793417022936219
0.02	0.39831783321488023
0.03	0.41282358982698997
0.04	0.4250065132427189
0.05	0.4356996020822728
0.06	0.44533064761824237
0.07	0.4541541189862507
0.08	0.46233603966177333
0.09	0.4699918853571745
0.1	0.4772058470655872
0.11	0.4840415686957349
0.12	0.4905485629186034
0.13	0.4967662587770465
0.14	0.5027266694630816
0.15	0.5084562151890546
0.16	0.5139770069741305
0.17	0.5193077743435552
0.18	0.5244645507476948
0.19	0.5294611898575079
0.2	0.5343097611311075
0.21	0.5390208574804258
0.22	0.5436038378081546
0.23	0.5480670205238526
0.24	0.5524178396394183
0.25	0.5566629719319804
0.26	0.5608084414756935
0.27	0.5648597062827734
0.28	0.5688217306630212
0.29	0.5726990460804948
0.3	0.5764958026685011
0.31	0.580215813099759
0.32	0.5838625901557293
0.33	0.5874393790683263
0.34	0.5909491854975337
0.35000000000000003	0.5943947998446678
0.36	0.5977788184720889
0.37	0.6011036622979054
0.38	0.6043715931525195
0.39	0.6075847282182038
0.4	0.6107450528197567
0.41000000000000003	0.6138544317910554
0.42	0.6169146196069446
0.43	0.61992726944079
0.44	0.6228939412839742
0.45	0.6258161092436147
0.46	0.6286951681181178
0.47000000000000003	0.6315324393361968
0.48	0.6343291763332353
0.49	0.6370865694289267
0.5	0.6398057502617199
0.51	0.6424877958284108
0.52	0.645133732171118
0.53	0.6477445377486318
0.54	0.6503211465246156
0.55	0.6528644508012664
0.56	0.6553753038236734
0.5700000000000001	0.6578545221772123
0.58	0.6603028879977795
0.59	0.6627211510124635
0.6	0.665110030426332
0.61	0.6674702166693197
0.62	0.6698023730157288
0.63	0.6721071370875406
0.64	0.6743851222516042
0.65	0.676636918919738
0.66	0.678863095759892
0.67	0.6810642008257197
0.68	0.6832407626111974
0.6900000000000001	0.6853932910363018
0.7000000000000001	0.6875222783691953
0.71	0.6896282000898604
0.72	0.6917115156996825
0.73	0.6937726694810715
0.74	0.6958120912108546
0.75	0.6978301968308422
0.76	0.6998273890786854
0.77	0.7018040580818654
0.78	0.7037605819174312
0.79	0.7056973271398729
0.8	0.7076146492793336
0.81	0.7095128933121756
0.8200000000000001	0.7113923941057658
0.8300000000000001	0.7132534768391868
0.84	0.7150964574014615
0.85	0.7169216427687413
0.86	0.7187293313618146
0.87	0.7205198133851745
0.88	0.722293371148806
0.89	0.7240502793737577
0.9	0.7257908054824941
0.91	0.7275152098749453
0.92	0.729223746191116
0.93	0.73091666156104
0.9400000000000001	0.7325941968428318
0.9500000000000001	0.7342565868495164
0.96	0.7359040605652838
0.97	0.7375368413517676
0.98	0.7391551471449072
0.99	0.7407591906429156
1.	0.7423491794858446
1.01	0.7439253164272015
1.02	0.7454877994980451
1.03	0.7470368221639665
1.04	0.7485725734753272
1.05	0.7500952382111065
1.06	0.7516049970166903
1.07	0.7531020265359154
1.08	0.7545864995376539
1.09	0.7560585850372213
1.1	0.7575184484128591
1.11	0.758966251517539
1.12	0.7604021527863205
1.1300000000000001	0.7618263073394684
1.1400000000000001	0.7632388670815465
1.1500000000000001	0.7646399807966706
1.16	0.7660297942401029
1.17	0.7674084502263654
1.18	0.7687760887140263
1.19	0.7701328468873172
1.2	0.7714788592347255
1.21	0.772814257624697
1.22	0.7741391713785785
1.23	0.7754537273409273
1.24	0.7767580499472984
1.25	0.7780522612896226
1.26	0.7793364811792802
1.27	0.7806108272079691
1.28	0.7818754148064626
1.29	0.783130357301344
1.3	0.784375765969804
1.31	0.785611750092587
1.32	0.786838417005151
1.33	0.7880558721471301
1.34	0.7892642191101529
1.35	0.7904635596840973
1.36	0.7916539939018346
1.37	0.7928356200825278
1.3800000000000001	0.7940085348735427
1.3900000000000001	0.795172833291019
1.4000000000000001	0.796328608759164
1.41	0.797475953148311
1.42	0.7986149568117905
1.43	0.7997457086216626
1.44	0.8008682960033531
1.45	0.8019828049692308
1.46	0.803089320151171
1.47	0.8041879248321389
1.48	0.8052787009768299
1.49	0.8063617292614043
1.5	0.8074370891023432
1.51	0.8085048586844632
1.52	0.8095651149881167
1.53	0.8106179338156101
1.54	0.8116633898168605
1.55	0.812701556514329
1.56	0.8137325063272437
1.57	0.8147563105951462
1.58	0.8157730396007793
1.59	0.816782762592343
1.6	0.8177855478051346
1.61	0.8187814624826002
1.62	0.8197705728968133
1.6300000000000001	0.8207529443683983
1.6400000000000001	0.8217286412859229
1.6500000000000001	0.8226977271247718
1.6600000000000001	0.8236602644655201
1.67	0.8246163150118236
1.68	0.8255659396078421
1.69	0.8265091982552073
1.7	0.8274461501295542
1.71	0.8283768535966278
1.72	0.8293013662279778
1.73	0.8302197448162542
1.74	0.8311320453901221
1.75	0.8320383232287947
1.76	0.8329386328762106
1.77	0.8338330281548579
1.78	0.834721562179257
1.79	0.8356042873691132
1.8	0.8364812554621515
1.81	0.8373525175266368
1.82	0.8382181239735975
1.83	0.839078124568753
1.84	0.8399325684441585
1.85	0.8407815041095762
1.86	0.8416249794635755
1.87	0.8424630418043766
1.8800000000000001	0.8432957378404408
1.8900000000000001	0.8441231137008158
1.9000000000000001	0.8449452149452431
1.9100000000000001	0.845762086574034
1.92	0.8465737730377223
1.93	0.847380318246495
1.94	0.8481817655794164
1.95	0.8489781578934392
1.96	0.8497695375322221
1.97	0.8505559463347443
1.98	0.8513374256437369
1.99	0.8521140163139276
2.	0.852885758720102
2.0100000000000002	0.8536526927649964
2.02	0.8544148578870152
2.0300000000000002	0.8551722930677861
2.04	0.8559250368395503
2.05	0.8566731272924009
2.06	0.857416602081364
2.07	0.8581554984333324
2.08	0.8588898531538544
2.09	0.8596197026337818
2.1	0.8603450828557798
2.11	0.8610660294007016
2.12	0.8617825774538348
2.13	0.8624947618110186
2.14	0.863202616884637
2.15	0.8639061767094911
2.16	0.8646054749485544
2.17	0.8653005448986117
2.18	0.865991419495786
2.19	0.8666781313209551
2.2	0.867360712605065
2.21	0.8680391952343343
2.22	0.8687136107553597
2.23	0.8693839903801222
2.24	0.870050364990895
2.25	0.8707127651450596
2.2600000000000002	0.871371221079826
2.27	0.8720257627168668
2.2800000000000002	0.8726764196668594
2.29	0.8733232212339456
2.3000000000000003	0.8739661964201055
2.31	0.8746053739294513
2.32	0.8752407821724375
2.33	0.8758724492699979
2.34	0.8765004030576011
2.35	0.8771246710892358
2.36	0.8777452806413218
2.37	0.8783622587165469
2.38	0.8789756320476383
2.39	0.8795854271010639
2.4	0.8801916700806667
2.41	0.8807943869312358
2.42	0.8813936033420113
2.43	0.8819893447501304
2.44	0.8825816363440083
2.45	0.8831705030666626
2.46	0.8837559696189802
2.47	0.8843380604629251
2.48	0.8849167998246896
2.49	0.8854922116977947
2.5	0.8860643198461349
2.5100000000000002	0.8866331478069693
2.52	0.8871987188938656
2.5300000000000002	0.8877610561995886
2.54	0.8883201825989465
2.5500000000000003	0.8888761207515833
2.56	0.8894288931047264
2.57	0.8899785218958909
2.58	0.8905250291555334
2.59	0.8910684367096671
2.6	0.8916087661824302
2.61	0.8921460389986131
2.62	0.8926802763861466
2.63	0.8932114993785444
2.64	0.8937397288173107
2.65	0.8942649853543059
2.66	0.8947872894540752
2.67	0.8953066613961416
2.68	0.8958231212772572
2.69	0.8963366890136253
2.7	0.8968473843430809
2.71	0.8973552268272416
2.72	0.8978602358536216
2.73	0.8983624306377137
2.74	0.8988618302250391
2.75	0.8993584534931652
2.7600000000000002	0.8998523191536903
2.77	0.9003434457542017
2.7800000000000002	0.900831851680197
2.79	0.9013175551569851
2.8000000000000003	0.9018005742515494
2.81	0.9022809268743878
2.82	0.902758630781324
2.83	0.90323370357529
2.84	0.903706162708082
2.85	0.9041760254820927
2.86	0.9046433090520145
2.87	0.9051080304265187
2.88	0.9055702064699088
2.89	0.9060298539037523
2.9	0.9064869893084855
2.91	0.9069416291249945
2.92	0.9073937896561768
2.93	0.9078434870684764
2.94	0.9082907373933975
2.95	0.9087355565289986
2.96	0.9091779602413613
2.97	0.9096179641660416
2.98	0.910055583809498
2.99	0.9104908345505016
3.	0.9109237316415224

==> mathematica/senger_PdLN_M30.dat <==
0.	0.03333333333333333
0.01	0.08019828049692308
0.02	0.09064869893084854
0.03	0.09527460091132454
0.04	0.09753273692084195
0.05	0.09868607605343346
0.06	0.09929087634008334
0.07	0.09961356623579594
0.08	0.0997878599664468
0.09	0.09988286521231962
0.1	0.09993501931395231
0.11	0.09996381200629866
0.12	0.09997978103949691
0.13	0.099988671840721
0.14	0.09999363788840336
0.15	0.09999641943367635
0.16	0.09999798116017085
0.17	0.09999885985134048
0.18	0.09999935515564994
0.19	0.09999963481072772
0.2	0.09999979294008879
0.21	0.09999988247189733
0.22	0.09999993322496156
0.23	0.09999996202677344
0.24	0.09999997838773222
0.25	0.09999998769008991
0.26	0.09999999298356584
0.27	0.0999999959981293
0.28	0.09999999771611112
0.29	0.0999999986958292
0.3	0.09999999925488118
0.31	0.09999999957407445
0.32	0.0999999997564177
0.33	0.09999999986063626
0.34	0.09999999992023093
0.35000000000000003	0.09999999995432375
0.36	0.09999999997383577
0.37	0.09999999998500735
0.38	0.099999999991406
0.39	0.09999999999507225
0.4	0.09999999999717357
0.41000000000000003	0.09999999999837841
0.42	0.09999999999906935
0.43	0.09999999999946578
0.44	0.09999999999969326
0.45	0.09999999999982384
0.46	0.09999999999989878
0.47000000000000003	0.09999999999994186
0.48	0.09999999999996657
0.49	0.09999999999998078
0.5	0.09999999999998894
0.51	0.09999999999999364
0.52	0.09999999999999633
0.53	0.0999999999999979
0.54	0.09999999999999878
0.55	0.0999999999999993
0.56	0.09999999999999959
0.5700000000000001	0.09999999999999978
0.58	0.09999999999999985
0.59	0.09999999999999992
0.6	0.09999999999999996
0.61	0.09999999999999996
0.62	0.09999999999999996
0.63	0.09999999999999996
0.64	0.09999999999999996
0.65	0.1
0.66	0.1
0.67	0.1
0.68	0.1
0.6900000000000001	0.1
0.7000000000000001	0.1
0.71	0.1
0.72	0.1
0.73	0.1
0.74	0.1
0.75	0.1
0.76	0.1
0.77	0.1
0.78	0.1
0.79	0.1
0.8	0.1
0.81	0.1
0.8200000000000001	0.1
0.8300000000000001	0.09999999999999996
0.84	0.09999999999999996
0.85	0.1
0.86	0.1
0.87	0.1
0.88	0.1
0.89	0.1
0.9	0.1
0.91	0.09999999999999996
0.92	0.09999999999999996
0.93	0.1
0.9400000000000001	0.1
0.9500000000000001	0.09999999999999996
0.96	0.1
0.97	0.1
0.98	0.09999999999999996
0.99	0.1
1.	0.1
1.01	0.1
1.02	0.1
1.03	0.1
1.04	0.1
1.05	0.1
1.06	0.09999999999999996
1.07	0.1
1.08	0.1
1.09	0.1
1.1	0.1
1.11	0.10000000000000003
1.12	0.1
1.1300000000000001	0.1
1.1400000000000001	0.09999999999999996
1.1500000000000001	0.09999999999999996
1.16	0.1
1.17	0.1
1.18	0.1
1.19	0.1
1.2	0.1
1.21	0.1
1.22	0.1
1.23	0.1
1.24	0.09999999999999996
1.25	0.1
1.26	0.09999999999999996
1.27	0.1
1.28	0.09999999999999996
1.29	0.1
1.3	0.1
1.31	0.1
1.32	0.1
1.33	0.09999999999999996
1.34	0.10000000000000003
1.35	0.1
1.36	0.10000000000000003
1.37	0.1
1.3800000000000001	0.09999999999999996
1.3900000000000001	0.10000000000000003
1.4000000000000001	0.1
1.41	0.1
1.42	0.1
1.43	0.1
1.44	0.1
1.45	0.09999999999999996
1.46	0.09999999999999996
1.47	0.09999999999999996
1.48	0.1
1.49	0.10000000000000003
1.5	0.1
1.51	0.1
1.52	0.1
1.53	0.1
1.54	0.1
1.55	0.1
1.56	0.1
1.57	0.1
1.58	0.1
1.59	0.1
1.6	0.1
1.61	0.1
1.62	0.1
1.6300000000000001	0.1
1.6400000000000001	0.1
1.6500000000000001	0.1
1.6600000000000001	0.1
1.67	0.1
1.68	0.1
1.69	0.09999999999999996
1.7	0.1
1.71	0.09999999999999996
1.72	0.09999999999999996
1.73	0.09999999999999996
1.74	0.1
1.75	0.09999999999999996
1.76	0.09999999999999996
1.77	0.09999999999999996
1.78	0.1
1.79	0.1
1.8	0.09999999999999996
1.81	0.1
1.82	0.09999999999999996
1.83	0.1
1.84	0.1
1.85	0.1
1.86	0.1
1.87	0.10000000000000003
1.8800000000000001	0.09999999999999996
1.8900000000000001	0.1
1.9000000000000001	0.1
1.9100000000000001	0.1
1.92	0.1
1.93	0.09999999999999996
1.94	0.1
1.95	0.09999999999999996
1.96	0.1
1.97	0.1
1.98	0.1
1.99	0.1
2.	0.1
2.0100000000000002	0.1
2.02	0.1
2.0300000000000002	0.1
2.04	0.1
2.05	0.09999999999999996
2.06	0.1
2.07	0.1
2.08	0.1
2.09	0.1
2.1	0.1
2.11	0.1
2.12	0.1
2.13	0.1
2.14	0.09999999999999996
2.15	0.1
2.16	0.1
2.17	0.09999999999999996
2.18	0.1
2.19	0.09999999999999996
2.2	0.1
2.21	0.1
2.22	0.1
2.23	0.1
2.24	0.1
2.25	0.1
2.2600000000000002	0.1
2.27	0.09999999999999996
2.2800000000000002	0.1
2.29	0.09999999999999996
2.3000000000000003	0.1
2.31	0.1
2.32	0.1
2.33	0.1
2.34	0.1
2.35	0.1
2.36	0.1
2.37	0.09999999999999996
2.38	0.09999999999999996
2.39	0.09999999999999996
2.4	0.1
2.41	0.1
2.42	0.1
2.43	0.1
2.44	0.1
2.45	0.1
2.46	0.1
2.47	0.1
2.48	0.1
2.49	0.09999999999999996
2.5	0.1
2.5100000000000002	0.1
2.52	0.09999999999999996
2.5300000000000002	0.1
2.54	0.1
2.5500000000000003	0.1
2.56	0.1
2.57	0.1
2.58	0.1
2.59	0.1
2.6	0.1
2.61	0.09999999999999996
2.62	0.1
2.63	0.1
2.64	0.10000000000000003
2.65	0.1
2.66	0.1
2.67	0.1
2.68	0.1
2.69	0.1
2.7	0.1
2.71	0.1
2.72	0.1
2.73	0.09999999999999996
2.74	0.1
2.75	0.09999999999999996
2.7600000000000002	0.10000000000000003
2.77	0.1
2.7800000000000002	0.1
2.79	0.1
2.8000000000000003	0.09999999999999996
2.81	0.1
2.82	0.1
2.83	0.1
2.84	0.09999999999999996
2.85	0.1
2.86	0.1
2.87	0.1
2.88	0.09999999999999996
2.89	0.1
2.9	0.09999999999999996
2.91	0.09999999999999996
2.92	0.1
2.93	0.09999999999999996
2.94	0.10000000000000003
2.95	0.09999999999999996
2.96	0.10000000000000003
2.97	0.1
2.98	0.09999999999999996
2.99	0.1
3.	0.09999999999999996

==> mathematica/senger_PdLN_M7.dat <==
0.000329	0.15232877035485837
0.0003291	0.1523302088738579
0.0003292	0.15233164717394296
0.0003293	0.15233308525521327
0.0003294	0.15233452311776846
0.0003295	0.15233596076170797
0.0003296	0.15233739818713143
0.0003297	0.15233883539413798
0.0003298	0.15234027238282716
0.0003299	0.15234170915329806
0.00033	0.15234314570564994
0.0003301	0.1523445820399818
0.00033019999999999995	0.1523460181563926
0.00033029999999999995	0.1523474540549814
0.00033039999999999995	0.152348889735847
0.00033049999999999996	0.15235032519908812
0.00033059999999999996	0.15235176044480353
0.00033069999999999996	0.15235319547309192
0.00033079999999999996	0.1523546302840517
0.00033089999999999997	0.15235606487778144
0.00033099999999999997	0.15235749925437952
0.00033109999999999997	0.15235893341394435
0.0003312	0.15236036735657413
0.0003313	0.152361801082367
0.0003314	0.15236323459142107
0.0003315	0.15236466788383451
0.0003316	0.15236610095970518
0.0003317	0.15236753381913096
0.0003318	0.15236896646220974
0.0003319	0.15237039888903914
0.000332	0.152371831099717
0.0003321	0.15237326309434077
0.0003322	0.15237469487300803
0.0003323	0.1523761264358162
0.00033239999999999995	0.15237755778286266
0.00033249999999999995	0.15237898891424484
0.00033259999999999995	0.15238041983005976
0.00033269999999999996	0.15238185053040468
0.00033279999999999996	0.1523832810153766
0.00033289999999999996	0.1523847112850727
0.00033299999999999996	0.15238614133958978

==> mathematica/senger_PdSteinerL1.dat <==
0.001985	0.15235510850609346
0.0019850999999999996	0.15235534760806418
0.0019852	0.15235558670400215
0.0019852999999999997	0.15235582579390775
0.0019853999999999996	0.15235606487778144
0.0019855	0.15235630395562375
0.0019855999999999997	0.15235654302743504
0.0019857	0.1523567820932158
0.0019858	0.15235702115296654
0.0019858999999999996	0.1523572602066876
0.001986	0.15235749925437952
0.0019860999999999998	0.15235773829604274
0.0019861999999999996	0.15235797733167772
0.0019863	0.15235821636128494
0.0019863999999999997	0.15235845538486478
0.0019865	0.15235869440241778
0.0019866	0.15235893341394435
0.0019866999999999997	0.15235917241944494
0.0019868	0.15235941141891995
0.0019868999999999998	0.15235965041236993
0.0019869999999999996	0.15235988939979533

==> mathematica/senger_PdSteinerL1_M7.dat <==
0.	0.14285714285714285
0.001	0.1495995148936656
0.002	0.1523909066351528
0.003	0.15453186895754634
0.004	0.15633599036475662
0.005	0.15792475613289556
0.006	0.1593604808468339
0.007	0.16068018780592366
0.008	0.1619080033453152
0.009000000000000001	0.1630606881710611
0.01	0.1641504474654
0.011	0.1651864965234137
0.012	0.16617599577553196
0.013000000000000001	0.16712464038151964
0.014	0.168037048640703
0.015	0.1689170272593455
0.016	0.16976775807778743
0.017	0.1705919329383253
0.018000000000000002	0.17139185328169163
0.019	0.17216950513171467
0.02	0.17292661651750071
0.021	0.17366470211365048
0.022	0.174385098413236
0.023	0.17508899177783535
0.024	0.17577744105225568
0.025	0.17645139597842757
0.026000000000000002	0.17711171232466066
0.027	0.17775916441925768
0.028	0.17839445561291634
0.029	0.17901822707354154
0.03	0.17963106522729547
0.031	0.1802335080922116
0.032	0.1808260506994151
0.033	0.18140914975764869
0.034	0.18198322768634112
0.035	0.18254867611867065
0.036000000000000004	0.18310585895735607
0.037	0.18365511505106552
0.038	0.18419676054747738
0.039	0.18473109096950324
0.04	0.18525838305347547
0.041	0.18577889638183337
0.042	0.18629287483771384
0.043000000000000003	0.18680054790463363
0.044	0.18730213183096606
0.045	0.18779783067601796
0.046	0.18828783725209977
0.047	0.1887723339749575
0.048	0.18925149363323338
0.049	0.18972548008618484
0.05	0.19019444889767448
0.051000000000000004	0.19065854791340384
0.052000000000000005	0.1911179177874838
0.053	0.19157269246367195
0.054	0.19202299961596023
0.055	0.19246896105263225
0.056	0.19291069308742684
0.057	0.19334830688102367
0.058	0.19378190875570075
0.059000000000000004	0.1942116004856973
0.06	0.194637479565536
0.061	0.19505963945831623
0.062	0.1954781698257767
0.063	0.1958931567417375
0.064	0.19630468289036593
0.065	0.19671282775056625
0.066	0.19711766776766013
0.067	0.19751927651341566
0.068	0.1979177248353751
0.069	0.1983130809963435
0.07	0.19870541080482187
0.07100000000000001	0.1990947777370893
0.07200000000000001	0.19948124305158318
0.073	0.19986486589615954
0.074	0.20024570340877038
0.075	0.20062381081204386
0.076	0.20099924150221485
0.077	0.20137204713280968
0.078	0.20174227769346262
0.079	0.20210998158420238
0.08	0.20247520568552554
0.081	0.20283799542454345
0.082	0.20319839483747
0.083	0.2035564466286933
0.084	0.20391219222665846
0.085	0.2042656718367672
0.08600000000000001	0.20461692449148944
0.08700000000000001	0.20496598809786257
0.088	0.20531289948254294
0.089	0.20565769443456372
0.09	0.20600040774593856
0.091	0.20634107325024317
0.092	0.20667972385929645
0.093	0.20701639159805435
0.094	0.2073511076378217
0.095	0.20768390232788056
0.096	0.20801480522562565
0.097	0.20834384512529303
0.098	0.2086710500853607
0.099	0.2089964474546961
0.1	0.20932006389751914

==> mathematica/senger_PdSteinerRS.dat <==
0.001985	0.15235505417690068
0.0019850999999999996	0.15235529850893806
0.0019852	0.1523555428350781
0.0019852999999999997	0.15235578715532114
0.0019853999999999996	0.15235603146966767
0.0019855	0.15235627577811814
0.0019855999999999997	0.1523565200806729
0.0019857	0.15235676437733253
0.0019858	0.15235700866809743
0.0019858999999999996	0.15235725295296798
0.001986	0.15235749723194467
0.0019860999999999998	0.152357741505028
0.0019861999999999996	0.15235798577221835
0.0019863	0.1523582300335162
0.0019863999999999997	0.15235847428892194
0.0019865	0.152358718538436
0.0019866	0.152358962782059
0.0019866999999999997	0.1523592070197912
0.0019868	0.15235945125163305
0.0019868999999999998	0.15235969547758516
0.0019869999999999996	0.1523599396976478

==> mathematica/senger_PdSteinerRS_M20.dat <==
0.	0.04999999999993159
0.01	0.06032960766432501
0.02	0.06506573568786345
0.03	0.06889026946805572
0.04	0.0722461716677387
0.05	0.07530455188911765
0.06	0.07815293160657275
0.07	0.08084316362492654
0.08	0.08340894164307873
0.09	0.08587360526518348
0.1	0.08825410062700134
0.11	0.09056318450585003
0.12	0.09281073914208023
0.13	0.0950046003730913
0.14	0.09715110256345914
0.15	0.09925545034203738
0.16	0.10132197997474396
0.17	0.10335434792957103
0.18	0.10535566996623177
0.19	0.10732862573333374
0.2	0.10927553877432888
0.21	0.11119843865191727
0.22	0.11309910983991465
0.23	0.11497913066815386
0.24	0.11683990468394466
0.25	0.11868268615772969
0.26	0.12050860106168913
0.27	0.12231866419926729
0.28	0.1241137939298217
0.29	0.12589482410284014
0.3	0.1276625143027425
0.31	0.12941755875012978
0.32	0.1311605934610242
0.33	0.13289220283703182
0.34	0.13461292514348744
0.35000000000000003	0.13632325730327413
0.36	0.1380236590733882
0.37	0.13971455669842667
0.38	0.1413963461186707
0.39	0.14306939579718636
0.4	0.14473404921964908
0.41000000000000003	0.14639062711188786
0.42	0.14803942941302442
0.43	0.14968073703622986
0.44	0.15131481344428332
0.45	0.1529419060631107
0.46	0.15456224755313178
0.47000000000000003	0.15617605695544537
0.48	0.15778354072752798
0.49	0.1593848936811341
0.5	0.16098029983340328
0.51	0.16256993318074756
0.52	0.1641539584038722
0.53	0.16573253151123907
0.54	0.1673058004273819
0.55	0.16887390553171439
0.56	0.17043698015279968
0.5700000000000001	0.17199515102247817
0.58	0.1735485386937416
0.59	0.17509725792581116
0.6	0.17664141803949066
0.61	0.17818112324553592
0.62	0.17971647294848686
0.63	0.181247562028151
0.64	0.1827744811007043
0.65	0.1842973167611684
0.66	0.18581615181431949
0.67	0.18733106546276249
0.68	0.18884213353495877
0.6900000000000001	0.1903494286460267
0.7000000000000001	0.19185302037339466
0.71	0.19335297541594917
0.72	0.19484935774291978
0.73	0.1963422287332887
0.74	0.19783164730644845
0.75	0.19931767004476106
0.76	0.20080035130862053
0.77	0.20227974334456525
0.78	0.2037558963804795
0.79	0.20522885874704755
0.8	0.20669867692929778
0.81	0.20816539567716522
0.8200000000000001	0.2096290580792012
0.8300000000000001	0.21108970563817642
0.84	0.2125473783424872
0.85	0.21400211473364358
0.86	0.21545395197009515
0.87	0.21690292588763288
0.88	0.21834907105658405
0.89	0.21979242083600645
0.9	0.22123300742506632
0.91	0.22267086191177762
0.92	0.22410601431926078
0.93	0.22553849364967526
0.9400000000000001	0.2269683279259624
0.9500000000000001	0.22839554423152947
0.96	0.22982016874799688
0.97	0.23124222679111997
0.98	0.23266174284498964
0.99	0.2340787405946137
1.	0.2354932429569657
1.01	0.23690527211058923
1.02	0.23831484952383866
1.03	0.2397219959818284
1.04	0.24112673161216336
1.05	0.24252907590951434
1.06	0.24392904775910135
1.07	0.2453266654591412
1.08	0.24672194665374128
1.09	0.24811490879630485
1.1	0.24950556828344989
1.11	0.25089394135956317
1.12	0.25228004369195506
1.1300000000000001	0.25366389047670107
1.1400000000000001	0.25504549645519237
1.1500000000000001	0.2564248759300043
1.16	0.25780204278011465
1.17	0.2591770104755059
1.18	0.2605497920911791
1.19	0.2619204003206078
1.2	0.2632888474886582
1.21	0.2646551455640021
1.22	0.2660193061710435
1.23	0.26738134060138413
1.24	0.268741259824847
1.25	0.27009907450007864
1.26	0.2714547949847499
1.27	0.2728084313453719
1.28	0.27415999336674424
1.29	0.27550949056105417
1.3	0.27685693217663754
1.31	0.27820232720642074
1.32	0.27954568439605393
1.33	0.2808870122517516
1.34	0.2822263190478502
1.35	0.28356361283409665
1.36	0.2848989014426785
1.37	0.2862321924950054
1.3800000000000001	0.2875634934082556
1.3900000000000001	0.2888928114016913
1.4000000000000001	0.29022015350275826
1.41	0.29154552655297444
1.42	0.2928689372136178
1.43	0.29419039197122127
1.44	0.2955098971428816
1.45	0.29682745888139056
1.46	0.29814308318019395
1.47	0.2994567758781879
1.48	0.3007685426643552
1.49	0.30207838908224965
1.5	0.30338632053433584
1.51	0.3046923422861852
1.52	0.3059964594705398
1.53	0.3072986770912431
1.54	0.3085990000270467
1.55	0.30989743303529554
1.56	0.3111939807554967
1.57	0.31248864771277646
1.58	0.3137814383212284
1.59	0.3150723568871578
1.6	0.31636140761222586
1.61	0.31764859459649614
1.62	0.3189339218413881
1.6300000000000001	0.32021739325254067
1.6400000000000001	0.32149901264258873
1.6500000000000001	0.32277878373385444
1.6600000000000001	0.32405671016095966
1.67	0.3253327954733588
1.68	0.3266070431377955
1.69	0.3278794565406881
1.7	0.3291500389904431
1.71	0.33041879371970073
1.72	0.3316857238875156
1.73	0.3329508325814728
1.74	0.3342141228197423
1.75	0.33547559755307466
1.76	0.3367352596667391
1.77	0.33799311198240467
1.78	0.3392491572599695
1.79	0.3405033981993364
1.8	0.34175583744213855
1.81	0.3430064775734169
1.82	0.3442553211232493
1.83	0.3455023705683348
1.84	0.346747628333533
1.85	0.3479910967933606
1.86	0.3492327782734473
1.87	0.35047267505194946
1.8800000000000001	0.35171078936092687
1.8900000000000001	0.35294712338768
1.9000000000000001	0.3541816792760523
1.9100000000000001	0.3554144591276944
1.92	0.3566454650032969
1.93	0.35787469892378754
1.94	0.3591021628714964
1.95	0.36032785879129037
1.96	0.36155178859167675
1.97	0.3627739541458762
1.98	0.3639943572928693
1.99	0.36521299983841243
2.	0.36642988355602907
2.0100000000000002	0.3676450101879731
2.02	0.3688583814461675
2.0300000000000002	0.3700699990131182
2.04	0.37127986454280354
2.05	0.37248797966154
2.06	0.373694345968827
2.07	0.3748989650381673
2.08	0.3761018384178678
2.09	0.3773029676318178
2.1	0.37850235418025
2.11	0.3796999995404779
2.12	0.3808959051676169
2.13	0.38209007249528615
2.14	0.38328250293629185
2.15	0.38447319788329354
2.16	0.385662158709453
2.17	0.3868493867690664
2.18	0.3880348833981804
2.19	0.3892186499151932
2.2	0.39040068762143926
2.21	0.3915809978017592
2.22	0.3927595817250564
2.23	0.39393644064483774
2.24	0.3951115757997422
2.25	0.3962849884140555
2.2600000000000002	0.3974566796982109
2.27	0.39862665084927895
2.2800000000000002	0.3997949030514435
2.29	0.40096143747646623
2.3000000000000003	0.40212625528414087
2.31	0.40328935762273216
2.32	0.4044507456294083
2.33	0.40561042043066053
2.34	0.40676838314270997
2.35	0.4079246348719094
2.36	0.4090791767151297
2.37	0.4102320097601409
2.38	0.41138313508597973
2.39	0.41253255376331105
2.4	0.4136802668547794
2.41	0.41482627541535116
2.42	0.4159705804926476
2.43	0.41711318312727214
2.44	0.4182540843531268
2.45	0.4193932851977215
2.46	0.42053078668247634
2.47	0.42166658982301586
2.48	0.42280069562945466
2.49	0.42393310510667936
2.5	0.4250638192546188
2.5100000000000002	0.42619283906851124
2.52	0.4273201655391628
2.5300000000000002	0.4284457996532011
2.54	0.42956974239331996
2.5500000000000003	0.4306919947385207
2.56	0.43181255766434595
2.57	0.4329314321431071
2.58	0.4340486191441073
2.59	0.43516411963385815
2.6	0.4362779345762904
2.61	0.4373900649329604
2.62	0.4385005116632512
2.63	0.4396092757245658
2.64	0.44071635807252146
2.65	0.4418217596611315
2.66	0.4429254814429894
2.67	0.44402752436944265
2.68	0.4451278893907667
2.69	0.44622657745633015
2.7	0.4473235895147594
2.71	0.4484189265140971
2.72	0.44951258940195615
2.73	0.4506045791256711
2.74	0.4516948966324442
2.75	0.45278354286948974
2.7600000000000002	0.4538705187841703
2.77	0.45495582532413525
2.7800000000000002	0.4560394634374513
2.79	0.45712143407273004
2.8000000000000003	0.4582017381792547
2.81	0.4592803767071
2.82	0.46035735060725164
2.83	0.4614326608317209
2.84	0.46250630833365686
2.85	0.4635782940674547
2.86	0.4646486189888633
2.87	0.465717284055086
2.88	0.46678429022488266
2.89	0.467849638458667
2.9	0.46891332971859984
2.91	0.4699753649686824
2.92	0.4710357451748459
2.93	0.47209447130503746
2.94	0.4731515443293049
2.95	0.47420696521987915
2.96	0.47526073495125437
2.97	0.47631285450026273
2.98	0.47736332484615274
2.99	0.47841214697065965
3.	0.47945932185807727
3.0100000000000002	0.48050485049532576
3.02	0.48154873387201835
3.0300000000000002	0.4825909729805263
3.04	0.4836315688160401
3.0500000000000003	0.4846705223766312
3.06	0.4857078346633091
3.0700000000000003	0.48674350668008026
3.08	0.4877775394340002
3.09	0.4888099339352295
3.1	0.48984069119708273
3.11	0.4908698122360794
3.12	0.49189729807199223
3.13	0.4929231497278922
3.14	0.49394736823019497
3.15	0.49496995460870286
3.16	0.49599090989664774
3.17	0.49701023513072934
3.18	0.4980279313511565
3.19	0.49904399960168266
3.2	0.5000584409296434
3.21	0.5010712563859883
3.22	0.5020824470253179
3.23	0.5030920139059126
3.24	0.5040999580897657
3.25	0.5051062806426103
3.2600000000000002	0.5061109826339498
3.27	0.5071140651370841
3.2800000000000002	0.5081155292291347
3.29	0.5091153759910712
3.3000000000000003	0.5101136065077331
3.31	0.511110221867853
3.3200000000000003	0.5121052231640787
3.33	0.5130986114929923
3.34	0.5140903879551313
3.35	0.5150805536550048
3.36	0.5160691097011127
3.37	0.5170560572059618
3.38	0.5180413972860802
3.39	0.5190251310620336
3.4	0.5200072596584375
3.41	0.5209877842039708
3.42	0.5219667058313877
3.43	0.5229440256775287
3.44	0.5239197448833308
3.45	0.5248938645938375
3.46	0.5258663859582065
3.47	0.526837310129719
3.48	0.5278066382657861
3.49	0.5287743715279551
3.5	0.5297405110819158
3.5100000000000002	0.5307050580975059
3.52	0.5316680137487131
3.5300000000000002	0.5326293792136826
3.54	0.5335891556747163
3.5500000000000003	0.5345473443182784
3.56	0.5355039463349945
3.5700000000000003	0.5364589629196551
3.58	0.5374123952712142
3.59	0.5383642445927909
3.6	0.5393145120916673
3.61	0.5402631989792892
3.62	0.5412103064712618
3.63	0.5421558357873505
3.64	0.5430997881514764
3.65	0.5440421647917125
3.66	0.544982966940282
3.67	0.5459221958335515
3.68	0.5468598527120287
3.69	0.5477959388203554
3.7	0.5487304554073034
3.71	0.549663403725766
3.72	0.5505947850327559
3.73	0.5515246005893925
3.74	0.5524528516608993
3.75	0.5533795395165938
3.7600000000000002	0.5543046654298799
3.77	0.5552282306782397
3.7800000000000002	0.5561502365432244
3.79	0.5570706843104435
3.8000000000000003	0.5579895752695584
3.81	0.5589069107142701
3.8200000000000003	0.5598226919423086
3.83	0.5607369202554235
3.84	0.5616495969593732
3.85	0.5625607233639118
3.86	0.5634703007827795
3.87	0.5643783305336887
3.88	0.5652848139383145
3.89	0.5661897523222796
3.9	0.5670931470151428
3.91	0.5679949993503859
3.92	0.5688953106653994
3.93	0.5697940823014712
3.94	0.5706913156037704
3.95	0.5715870119213342
3.96	0.5724811726070534
3.97	0.5733737990176591
3.98	0.5742648925137056
3.99	0.5751544544595576
4.	0.5760424862233733
4.01	0.5769289891770908
4.0200000000000005	0.577813964696411
4.03	0.5786974141607818
4.04	0.5795793389533828
4.05	0.5804597404611097
4.0600000000000005	0.581338620074556
4.07	0.5822159791879983
4.08	0.5830918191993787
4.09	0.5839661415102879
4.1	0.584838947525948
4.11	0.5857102386551967
4.12	0.5865800163104674
4.13	0.5874482819077742
4.14	0.5883150368666931
4.15	0.5891802826103434
4.16	0.5900440205653715
4.17	0.5909062521619323
4.18	0.5917669788336692
4.19	0.5926262020176992
4.2	0.5934839231545911
4.21	0.5943401436883495
4.22	0.5951948650663944
4.23	0.5960480887395431
4.24	0.5968998161619917
4.25	0.5977500487912961
4.26	0.5985987880883517
4.2700000000000005	0.5994460355173761
4.28	0.6002917925458884
4.29	0.6011360606446907
4.3	0.6019788412878482
4.3100000000000005	0.6028201359526698
4.32	0.6036599461196892
4.33	0.6044982732726439
4.34	0.605335118823861
4.3500000000000005	0.6061704844142516
4.36	0.607004371460849
4.37	0.6078367814600116
4.38	0.6086677159791104
4.39	0.6094971763831397
4.4	0.6103251642473345
4.41	0.611151681080354
4.42	0.611976728393883
4.43	0.6128003077026112
4.44	0.6136224205242119
4.45	0.6144430683793232
4.46	0.6152622527915269
4.47	0.6160799752873279
4.48	0.6168962373961353
4.49	0.6177110406502391
4.5	0.6185243865847924
4.51	0.6193362767377897
4.5200000000000005	0.6201467126500466
4.53	0.6209556958651788
4.54	0.6217632279295823
4.55	0.6225693103924124
4.5600000000000005	0.6233739448055634
4.57	0.6241771327236469
4.58	0.6249788757039725
4.59	0.6257791753065265
4.6000000000000005	0.6265780330939511
4.61	0.6273754506315244
4.62	0.628171429487139
4.63	0.6289659712312812
4.64	0.6297590774370114
4.65	0.6305507496799426
4.66	0.6313409895382188
4.67	0.6321297985924974
4.68	0.6329171784259242
4.69	0.6337031306241168
4.7	0.634487656775141
4.71	0.6352707584694915
4.72	0.6360524373000714
4.73	0.6368326948621711
4.74	0.6376115327534465
4.75	0.6383889525739019
4.76	0.6391649559258652
4.7700000000000005	0.63993954441397
4.78	0.640712719645134
4.79	0.641484483228539
4.8	0.6422548367756094
4.8100000000000005	0.6430237818999935
4.82	0.643791320217541
4.83	0.6445574533462834
4.84	0.6453221829064142
4.8500000000000005	0.6460855105202674
4.86	0.6468474378122973
4.87	0.6476079664090588
4.88	0.6483670979391865
4.89	0.6491248340333748
4.9	0.649881176324357
4.91	0.6506361264468858
4.92	0.6513896860377122
4.93	0.6521418567355663
4.94	0.6528926401811371
4.95	0.6536420380170506
4.96	0.6543900518878524
4.97	0.6551366834399857
4.98	0.6558819343217724
4.99	0.6566258061833926
5.	0.6573683006768644
5.01	0.658109419456025
5.0200000000000005	0.6588491641765095
5.03	0.6595875364957328
5.04	0.660324538072868
5.05	0.6610601705688279
5.0600000000000005	0.6617944356462456
5.07	0.6625273349694534
5.08	0.6632588702044637
5.09	0.6639890430189517
5.1000000000000005	0.6647178550822319
5.11	0.6654453080652424
5.12	0.6661714036405226
5.13	0.6668961434821966
5.14	0.6676195292659511
5.15	0.6683415626690178
5.16	0.6690622453701541
5.17	0.6697815790496237
5.18	0.6704995653891774
5.19	0.6712162060720339
5.2	0.6719315027828614
5.21	0.6726454572077581
5.22	0.6733580710342332
5.23	0.6740693459511885
5.24	0.6747792836488998
5.25	0.6754878858189974
5.26	0.6761951541544471
5.2700000000000005	0.6769010903495335
5.28	0.6776056960998394
5.29	0.678308973102228
5.3	0.6790109230548248
5.3100000000000005	0.6797115476569984
5.32	0.6804108486093426
5.33	0.681108827613659
5.34	0.6818054863729364
5.3500000000000005	0.6825008265913349
5.36	0.6831948499741662
5.37	0.6838875582278778
5.38	0.6845789530600314
5.39	0.685269036179288
5.4	0.685957809295389
5.41	0.686645274187351
5.42	0.68733143243021
5.43	0.6880162858054248
5.44	0.6886998360268807
5.45	0.6893820848094534
5.46	0.6900630338689928
5.47	0.6907426849223072
5.48	0.6914210396871412
5.49	0.6920980998821644
5.5	0.6927738672269491
5.51	0.6934483434419555
5.5200000000000005	0.6941215302485135
5.53	0.6947934293688072
5.54	0.6954640425258551
5.55	0.6961333714434964
5.5600000000000005	0.6968014178463711
5.57	0.697468183459905
5.58	0.6981336700102917
5.59	0.6987978792244772
5.6000000000000005	0.6994608128301422
5.61	0.7001224725556853
5.62	0.7007828601302077
5.63	0.7014419772834949
5.64	0.7020998257460016
5.65	0.7027564072488354
5.66	0.7034117235237398
5.67	0.7040657763030779
5.68	0.7047185673198166
5.69	0.7053700983075109
5.7	0.7060203710002868
5.71	0.7066693871328261
5.72	0.7073171484403504
5.73	0.7079636566586051
5.74	0.7086089135238427
5.75	0.7092529207728087
5.76	0.7098956801427252
5.7700000000000005	0.7105371933712753
5.78	0.7111774621965873
5.79	0.7118164883572187
5.8	0.7124542735921426
5.8100000000000005	0.7130908196407311
5.82	0.7137261282427394
5.83	0.714360201138292
5.84	0.7149930400678669
5.8500000000000005	0.7156246467722798
5.86	0.7162550229926705
5.87	0.7168841704704864
5.88	0.7175120909474686
5.89	0.718138786165638
5.9	0.7187642578672772
5.91	0.7193885077949193
5.92	0.7200115376913315
5.93	0.7206333492995008
5.94	0.72125394436262
5.95	0.7218733246240722
5.96	0.7224914918274167
5.97	0.7231084477163764
5.98	0.7237241940348205
5.99	0.7243387325267527
6.	0.7249520649362956

==> mathematica/senger_PdSteinerRS_M3.dat <==
0.	0.333333333332891
0.01	0.3685273374280549
0.02	0.38344430351985115
0.03	0.39500564138969185
0.04	0.40482201880550034
0.05	0.4135181966153556
0.06	0.42141503010641795
0.07	0.428703382913129
0.08	0.43550778437503973
0.09	0.4419148529583762
0.1	0.4479877435447679
0.11	0.4537742006492903
0.12	0.459311370311118
0.13	0.4646288357995982
0.14	0.46975061844742994
0.15	0.4746965448042429
0.16	0.47948320947773176
0.17	0.484124670904192
0.18	0.4886329654189989
0.19	0.4930184944731059
0.2	0.49729032131469064
0.21	0.5014564017311749
0.22	0.5055237659574602
0.23	0.5094986638119041
0.24	0.5133866817681261
0.25	0.5171928383273716
0.26	0.520921662414941
0.27	0.5245772583714002
0.28	0.5281633602100722
0.29	0.5316833772589793
0.3	0.5351404328075205
0.31	0.5385373970107543
0.32	0.5418769150596174
0.33	0.5451614314177209
0.34	0.5483932108480746
0.35000000000000003	0.5515743566178072
0.36	0.5547068264206565
0.37	0.5577924463231857
0.38	0.5608329230323803
0.39	0.5638298547255154
0.4	0.5667847406433348
0.41000000000000003	0.5696989896151495
0.42	0.5725739276579378
0.43	0.575410804769695
0.44	0.5782108010192362
0.45	0.5809750320196678
0.46	0.5837045538602331
0.47000000000000003	0.586400367560756
0.48	0.5890634231040925
0.49	0.5916946230945405
0.5	0.5942948260838493
0.51	0.5968648496010923
0.52	0.5994054729180748
0.53	0.6019174395780195
0.54	0.604401459711895
0.55	0.6068582121638325
0.56	0.6092883464445699
0.5700000000000001	0.6116924845296696
0.58	0.6140712225173656
0.59	0.6164251321592376
0.6	0.618754762275473
0.61	0.6210606400652017
0.62	0.6233432723212887
0.63	0.6256031465579893
0.64	0.6278407320590051
0.65	0.6300564808527277
0.66	0.632250828613758
0.67	0.6344241955383022
0.68	0.6365769870932652
0.6900000000000001	0.638709594783663
0.7000000000000001	0.6408223968374367
0.71	0.6429157588533406
0.72	0.6449900344082917
0.73	0.6470455656272461
0.74	0.6490826837184052
0.75	0.6511017094762974
0.76	0.6531029537550829
0.77	0.655086717914203
0.78	0.6570532942383402
0.79	0.6590029663334819
0.8	0.6609360095007328
0.81	0.6628526910893993
0.8200000000000001	0.6647532708307287
0.8300000000000001	0.6666380011536012
0.84	0.6685071274833483
0.85	0.6703608885247998
0.86	0.672199516530566
0.87	0.67402323755549
0.88	0.67583227169814
0.89	0.6776268333301374
0.9	0.6794071313140713
0.91	0.6811733692106859
0.92	0.6829257454759823
0.93	0.6846644536488372
0.9400000000000001	0.6863896825296842
0.9500000000000001	0.688101616350785
0.96	0.6898004349385656
0.97	0.6914863138684705
0.98	0.6931594246127543
0.99	0.6948199346816015
1.	0.6964680083367603
1.01	0.6981038043911646
1.02	0.6997274798472679
1.03	0.7013391876571078
1.04	0.7029390774282341
1.05	0.704527295531737
1.06	0.7061039852057278
1.07	0.70766928665451
1.08	0.7092233371436589
1.09	0.7107662710912123
1.1	0.7122982201551724
1.11	0.7138193133174953
1.12	0.7153296769647435
1.1300000000000001	0.7168294349655633
1.1400000000000001	0.7183187087451363
1.1500000000000001	0.7197976173567557
1.16	0.7212662775506565
1.17	0.7227248038402317
1.18	0.7241733085657576
1.19	0.7256119019557363
1.2	0.7270406921859733
1.21	0.7284597854364846
1.22	0.7298692859463357
1.23	0.7312692960665012
1.24	0.7326599163108366
1.25	0.7340412454052395
1.26	0.7354133803350847
1.27	0.7367764163910012
1.28	0.7381304472130683
1.29	0.7394755648334936
1.3	0.7408118597178383
1.31	0.7421394208048487
1.32	0.7434583355449564
1.33	0.744768689937494
1.34	0.7460705685666884
1.35	0.7473640546364704
1.36	0.7486492300041596
1.37	0.749926175213058
1.3800000000000001	0.7511949695240066
1.3900000000000001	0.7524556909459336
1.4000000000000001	0.7537084162654474
1.41	0.7549532210754988
1.42	0.7561901798031554
1.43	0.75741936573652
1.44	0.7586408510508256
1.45	0.7598547068337379
1.46	0.7610610031098952
1.47	0.7622598088647122
1.48	0.7634511920674787
1.49	0.7646352196937751
1.5	0.7658119577472315
1.51	0.7669814712806533
1.52	0.7681438244165363
1.53	0.7692990803669942
1.54	0.7704473014531166
1.55	0.7715885491237794
1.56	0.7727228839739271
1.57	0.7738503657623446
1.58	0.7749710534289342
1.59	0.7760850051115196
1.6	0.7771922781621864
1.61	0.7782929291631815
1.62	0.7793870139423816
1.6300000000000001	0.780474587588346
1.6400000000000001	0.781555704464969
1.6500000000000001	0.7826304182257444
1.6600000000000001	0.7836987818276536
1.67	0.7847608475446902
1.68	0.7858166669810358
1.69	0.7868662910838917
1.7	0.7879097701559836
1.71	0.7889471538677488
1.72	0.7899784912692109
1.73	0.7910038308015577
1.74	0.7920232203084298
1.75	0.7930367070469272
1.76	0.7940443376983436
1.77	0.7950461583786386
1.78	0.7960422146486511
1.79	0.7970325515240687
1.8	0.7980172134851523
1.81	0.798996244486231
1.82	0.7999696879649669
1.83	0.8009375868514054
1.84	0.8018999835768053
1.85	0.8028569200822684
1.86	0.8038084378271647
1.87	0.8047545777973617
1.8800000000000001	0.8056953805132682
1.8900000000000001	0.8066308860376888
1.9000000000000001	0.8075611339835032
1.9100000000000001	0.8084861635211695
1.92	0.8094060133860618
1.93	0.8103207218856386
1.94	0.8112303269064571
1.95	0.8121348659210259
1.96	0.8130343759945149
1.97	0.813928893791309
1.98	0.8148184555814282
1.99	0.8157030972468039
2.	0.8165828542874171
2.0100000000000002	0.8174577618273116
2.02	0.8183278546204771
2.0300000000000002	0.8191931670566043
2.04	0.8200537331667227
2.05	0.820909586628718
2.06	0.8217607607727351
2.07	0.8226072885864695
2.08	0.8234492027203497
2.09	0.8242865354926117
2.1	0.8251193188942713
2.11	0.8259475845939952
2.12	0.8267713639428739
2.13	0.8275906879790973
2.14	0.8284055874325388
2.15	0.8292160927292468
2.16	0.8300222339958475
2.17	0.8308240410638633
2.18	0.8316215434739416
2.19	0.8324147704800061
2.2	0.8332037510533253
2.21	0.8339885138865023
2.22	0.8347690873973898
2.23	0.8355454997329278
2.24	0.8363177787729106
2.25	0.837085952133681
2.2600000000000002	0.8378500471717555
2.27	0.8386100909873823
2.2800000000000002	0.8393661104280319
2.29	0.8401181320918234
2.3000000000000003	0.8408661823308872
2.31	0.8416102872546669
2.32	0.8423504727331604
2.33	0.8430867644001008
2.34	0.8438191876560818
2.35	0.8445477676716251
2.36	0.8452725294364741
2.37	0.8459934975777619
2.38	0.846710696639605
2.39	0.8474241509018351
2.4	0.8481338844287536
2.41	0.8488399210718838
2.42	0.8495422844726812
2.43	0.8502409980651927
2.44	0.850936085078672
2.45	0.8516275684910782
2.46	0.8523154712276046
2.47	0.8529998158695867
2.48	0.8536806248523702
2.49	0.8543579204189253
2.5	0.8550317246222079
2.5100000000000002	0.8557020593274783
2.52	0.8563689462145828
2.5300000000000002	0.8570324067801963
2.54	0.8576924623400288
2.5500000000000003	0.8583491340309972
2.56	0.8590024428133546
2.57	0.8596524094727962
2.58	0.860299054622521
2.59	0.8609423987052653
2.6	0.8615824619953012
2.61	0.8622192646004065
2.62	0.8628528264637982
2.63	0.8634831673660387
2.64	0.8641103069269139
2.65	0.8647342646072738
2.66	0.8653550597108544
2.67	0.8659727113860632
2.68	0.8665872386277422
2.69	0.8671986602788996
2.7	0.8678069950324172
2.71	0.8684122614327311
2.72	0.8690144778774878
2.73	0.8696136626191726
2.74	0.8702098337667155
2.75	0.8708030092870718
2.7600000000000002	0.8713932070067792
2.77	0.8719804446134923
2.7800000000000002	0.8725647396574937
2.79	0.8731461095531816
2.8000000000000003	0.8737245715805375
2.81	0.8743001428865711
2.82	0.874872840486744
2.83	0.8754426812663721
2.84	0.8760096819820105
2.85	0.8765738592628133
2.86	0.8771352296118786
2.87	0.8776938094075727
2.88	0.8782496149048337
2.89	0.8788026622364565
2.9	0.8793529674143645
2.91	0.8799005463308572
2.92	0.880445414759842
2.93	0.8809875883580511
2.94	0.88152708266624
2.95	0.882063913110366
2.96	0.8825980950027574
2.97	0.8831296435432605
2.98	0.8836585738203725
2.99	0.8841849008123601
3.	0.8847086393883614
3.0100000000000002	0.8852298043094746
3.02	0.8857484102298301
3.0300000000000002	0.8862644716976478
3.04	0.8867780031562835
3.0500000000000003	0.8872890189452567
3.06	0.8877975332314019
3.0700000000000003	0.8883035602917659
3.08	0.8888071140881687
3.09	0.8893082085548191
3.1	0.8898068575868564
3.11	0.8903030747993829
3.12	0.8907968738952047
3.13	0.8912882684186431
3.14	0.8917772718188659
3.15	0.8922638974507882
3.16	0.8927481585761241
3.17	0.8932300683636097
3.18	0.8937096398908813
3.19	0.8941868861446419
3.2	0.8946618200216877
3.21	0.8951344543297418
3.22	0.8956048017882793
3.23	0.8960728750293426
3.24	0.896538686598348
3.25	0.8970022489548788
3.2600000000000002	0.8974635744734705
3.27	0.8979226754443882
3.2800000000000002	0.8983795640743895
3.29	0.8988342524874828
3.3000000000000003	0.8992867527256736
3.31	0.8997370767497044
3.3200000000000003	0.9001852364397804
3.33	0.9006312435962944
3.34	0.9010751099405341
3.35	0.9015168471153883
3.36	0.9019564666860399
3.37	0.9023939801406536
3.38	0.9028293988910531
3.39	0.9032627342733908
3.4	0.9036939975488124
3.41	0.9041231999041099
3.42	0.904550352452368
3.43	0.9049754662336046
3.44	0.9053985522154023
3.45	0.905819621293533
3.46	0.9062386842925735
3.47	0.9066557519665189
3.48	0.9070708349993839
3.49	0.9074839440057992
3.5	0.9078950895316004
3.5100000000000002	0.9083042820544126
3.52	0.9087115319842255
3.5300000000000002	0.9091168496639621
3.54	0.9095202453700433
3.5500000000000003	0.9099217293129448
3.56	0.9103213116377474
3.5700000000000003	0.9107190024246825
3.58	0.9111148116896677
3.59	0.9115087493848437
3.6	0.9119008253990971
3.61	0.9122910495585832
3.62	0.9126794316272415
3.63	0.9130659813073035
3.64	0.9134507082397991
3.65	0.9138336220050526
3.66	0.9142147321231767
3.67	0.9145940480545619
3.68	0.9149715792003562
3.69	0.9153473349029438
3.7	0.9157213244464186
3.71	0.9160935570570488
3.72	0.9164640419037411
3.73	0.9168327880984973
3.74	0.9171998046968667
3.75	0.9175651006983953
3.7600000000000002	0.9179286850470647
3.77	0.9182905666317367
3.7800000000000002	0.9186507542865809
3.79	0.9190092567915089
3.8000000000000003	0.9193660828725957
3.81	0.9197212412025024
3.8200000000000003	0.9200747404008911
3.83	0.9204265890348372
3.84	0.9207767956192373
3.85	0.9211253686172117
3.86	0.9214723164405038
3.87	0.9218176474498776
3.88	0.922161369955506
3.89	0.9225034922173593
3.9	0.9228440224455892
3.91	0.9231829688608612
3.92	0.9235203394539682
3.93	0.9238561423487301
3.94	0.9241903855597803
3.95	0.9245230770537923
3.96	0.924854224749843
3.97	0.9251838365197687
3.98	0.9255119201885186
3.99	0.9258384835345081
4.	0.9261635342899631
4.01	0.9264870801412647
4.0200000000000005	0.9268091287292894
4.03	0.9271296876497469
4.04	0.9274487644535122
4.05	0.927766366646958
4.0600000000000005	0.9280825016922812
4.07	0.9283971770078274
4.08	0.9287103999684115
4.09	0.9290221779056369
4.1	0.9293325181082082
4.11	0.9296414278222468
4.12	0.9299489142515981
4.13	0.9302549845581366
4.14	0.9305596458620712
4.15	0.9308629052422449
4.16	0.9311647697364318
4.17	0.9314652463416331
4.18	0.9317643420143693
4.19	0.9320620636709683
4.2	0.9323584181878529
4.21	0.9326534124018258
4.22	0.9329470531103498
4.23	0.9332393470718263
4.24	0.933530301005875
4.25	0.9338199215936024
4.26	0.9341082154778779
4.2700000000000005	0.9343951892635997
4.28	0.9346808495179629
4.29	0.9349652027707223
4.3	0.9352482555144557
4.3100000000000005	0.9355300142048212
4.32	0.9358104852608148
4.33	0.9360896750650263
4.34	0.9363675899638907
4.3500000000000005	0.9366442362679375
4.36	0.93691962025204
4.37	0.9371937481556613
4.38	0.9374666261830946
4.39	0.937738260503711
4.4	0.9380086572521913
4.41	0.938277822528768
4.42	0.9385457623994605
4.43	0.9388124828975943
4.44	0.9390779900188834
4.45	0.9393422897293756
4.46	0.9396053879605423
4.47	0.9398672906107862
4.48	0.9401280035456628
4.49	0.940387532598102
4.5	0.9406458835686307
4.51	0.9409030622255851
4.5200000000000005	0.9411590743053317
4.53	0.9414139255124767
4.54	0.9416676215200788
4.55	0.9419201679698622
4.5600000000000005	0.9421715636390854
4.57	0.9424218278227552
4.58	0.9426709591876442
4.59	0.942918963252193
4.6000000000000005	0.9431658455045302
4.61	0.9434116114026718
4.62	0.9436562663747208
4.63	0.9438998158190615
4.64	0.9441422651045552
4.65	0.944383619570735
4.66	0.9446238845279944
4.67	0.9448630652577794
4.68	0.9451011670127777
4.69	0.9453381950171026
4.7	0.9455741544664815
4.71	0.9458090505284381
4.72	0.9460428883424753
4.73	0.9462756730202561
4.74	0.946507409645783
4.75	0.9467381032755766
4.76	0.9469677589388499
4.7700000000000005	0.9471963816376872
4.78	0.9474239763472136
4.79	0.9476505480157711
4.8	0.9478761015650871
4.8100000000000005	0.948100641890445
4.82	0.9483241738608514
4.83	0.9485467023192051
4.84	0.9487682320824612
4.8500000000000005	0.9489887679417944
4.86	0.9492083146627649
4.87	0.9494268769854756
4.88	0.9496444596247381
4.89	0.9498610672702276
4.9	0.9500767045866421
4.91	0.950291376213859
4.92	0.950505086767091
4.93	0.9507178408370406
4.94	0.950929642990052
4.95	0.9511404977682621
4.96	0.9513504096897559
4.97	0.9515593832487099
4.98	0.951767422915544
4.99	0.951974533137068
5.	0.9521807183366288
5.01	0.9523859829142527
5.0200000000000005	0.9525903312467922
5.03	0.9527937676880662
5.04	0.952996296569004
5.05	0.9531979221977834
5.0600000000000005	0.9533986488599738
5.07	0.9535984808186709
5.08	0.9537974223146367
5.09	0.9539954775664342
5.1000000000000005	0.9541926507705645
5.11	0.9543889461015995
5.12	0.9545843677123174
5.13	0.9547789197338319
5.14	0.9549726062757271
5.15	0.9551654314261845
5.16	0.9553573992521155
5.17	0.9555485137992884
5.18	0.9557387790924555
5.19	0.9559281991354804
5.2	0.9561167779114635
5.21	0.9563045193828673
5.22	0.956491427491639
5.23	0.9566775061593329
5.24	0.9568627592872365
5.25	0.9570471907564858
5.26	0.9572308044281891
5.2700000000000005	0.9574136041435467
5.28	0.957595593723967
5.29	0.957776776971186
5.3	0.9579571576673837
5.3100000000000005	0.9581367395752989
5.32	0.9583155264383462
5.33	0.958493521980729
5.34	0.9586707299075529
5.3500000000000005	0.9588471539049391
5.36	0.9590227976401356
5.37	0.9591976647616294
5.38	0.9593717588992537
5.39	0.9595450836643015
5.4	0.9597176426496307
5.41	0.9598894394297749
5.42	0.9600604775610473
5.43	0.9602307605816516
5.44	0.9604002920117825
5.45	0.9605690753537346
5.46	0.9607371140920039
5.47	0.9609044116933929
5.48	0.9610709716071131
5.49	0.961236797264886
5.5	0.9614018920810455
5.51	0.961566259452638
5.5200000000000005	0.9617299027595214
5.53	0.9618928253644657
5.54	0.962055030613251
5.55	0.9622165218347656
5.5600000000000005	0.9623773023411005
5.57	0.9625373754276509
5.58	0.9626967443732074
5.59	0.9628554124400531
5.6000000000000005	0.9630133828740584
5.61	0.9631706589047735
5.62	0.9633272437455229
5.63	0.9634831405934977
5.64	0.9636383526298461
5.65	0.9637928830197673
5.66	0.9639467349125991
5.67	0.9640999114419108
5.68	0.964252415725591
5.69	0.9644042508659363
5.7	0.9645554199497418
5.71	0.9647059260483847
5.72	0.964855772217915
5.73	0.9650049614991416
5.74	0.9651534969177151
5.75	0.9653013814842164
5.76	0.965448618194241
5.7700000000000005	0.9655952100284813
5.78	0.9657411599528125
5.79	0.9658864709183735
5.8	0.9660311458616512
5.8100000000000005	0.9661751877045619
5.82	0.9663185993545319
5.83	0.96646138370458
5.84	0.9666035436333962
5.8500000000000005	0.9667450820054223
5.86	0.9668860016709316
5.87	0.9670263054661062
5.88	0.9671659962131182
5.89	0.9673050767202029
5.9	0.9674435497817403
5.91	0.9675814181783299
5.92	0.9677186846768675
5.93	0.9678553520306191
5.94	0.9679914229792995
5.95	0.9681269002491436
5.96	0.9682617865529833
5.97	0.9683960845903199
5.98	0.9685297970473977
5.99	0.9686629265972767
6.	0.968795475899905

==> mathematica/senger_PdSteinerRS_M30.dat <==
0.	0.033333333333341306
0.01	0.040871668494258925
0.02	0.04437243773373795
0.03	0.04721834833186148
0.04	0.049728929548165816
0.05	0.0520274748928434
0.06	0.054176980834946944
0.07	0.05621473030128372
0.08	0.05816492347491516
0.09	0.06004430552620785
0.1	0.06186502111814167
0.11	0.06363620225434903
0.12	0.06536491506548464
0.13	0.0670567558771905
0.14	0.06871624326429522
0.15	0.07034708538304309
0.16	0.07195236785338104
0.17	0.0735346892455831
0.18	0.07509626097432848
0.19	0.0766389823873402
0.2	0.07816449817512812
0.21	0.07967424292986659
0.22	0.08116947619773221
0.23	0.08265131038756088
0.24	0.08412073323511264
0.25	0.0855786260647056
0.26	0.08702577876888512
0.27	0.08846290219779243
0.28	0.08989063848416431
0.29	0.09130956970833032
0.3	0.09272022521729728
0.31	0.09412308784420272
0.32	0.09551859922295783
0.33	0.09690716435336875
0.34	0.09828915554173133
0.35000000000000003	0.09966491581770576
0.36	0.10103476190993
0.37	0.10239898684776927
0.38	0.10375786224483932
0.39	0.10511164031042507
0.4	0.1064605556272351
0.41000000000000003	0.10780482672768818
0.42	0.10914465749582511
0.43	0.11048023841774696
0.44	0.11181174770001383
0.45	0.11313935227257113
0.46	0.11446320869036976
0.47000000000000003	0.11578346394584604
0.48	0.11710025620274048
0.49	0.11841371546031404
0.5	0.1197239641558156
0.51	0.12103111771203211
0.52	0.12233528503587879
0.53	0.12363656897324209
0.54	0.12493506672464415
0.55	0.12623087022574853
0.56	0.12752406649624826
0.5700000000000001	0.12881473796026593
0.58	0.1301029627410371
0.59	0.13138881493233506
0.6	0.13267236484882544
0.61	0.13395367925729854
0.62	0.13523282159052077
0.63	0.1365098521452607
0.64	0.13778482826588678
0.65	0.13905780451478827
0.66	0.14032883283074743
0.67	0.1415979626817997
0.68	0.14286524118045557
0.6900000000000001	0.1441307132444865
0.7000000000000001	0.1453944216945056
0.71	0.1466564073709233
0.72	0.14791670923823197
0.73	0.14917536448260554
0.74	0.15043240860332627
0.75	0.15168787549850327
0.76	0.15294179754550635
0.77	0.15419420567650588
0.78	0.15544512944301675
0.79	0.1566945971084195
0.8	0.157942635672327
0.81	0.1591892709553933
0.8200000000000001	0.16043452764876234
0.8300000000000001	0.16167842936673335
0.84	0.1629209986964776
0.85	0.16416225724500325
0.86	0.16540222568354915
0.87	0.1666409237895751
0.88	0.1678783704865034
0.89	0.1691145838813545
0.9	0.1703495813004099
0.91	0.17158337932302453
0.92	0.17281599381370333
0.93	0.1740474399525472
0.9400000000000001	0.17527773226416743
0.9500000000000001	0.17650688464515898
0.96	0.17773491039021974
0.97	0.17896182221699256
0.98	0.1801876322897058
0.99	0.18141235224168115
1.	0.18263599319677162
1.01	0.18385856578979262
1.02	0.185080080185999
1.03	0.18630054609966332
1.04	0.187519972811803
1.05	0.18873836918710335
1.06	0.18995574369007853
1.07	0.19117210440051283
1.08	0.1923874590282177
1.09	0.19360181492714268
1.1	0.19481517910887233
1.11	0.1960275582555407
1.12	0.1972389587321935
1.1300000000000001	0.19844938659862615
1.1400000000000001	0.19965884762072203
1.1500000000000001	0.20086734728131878
1.16	0.20207489079062266
1.17	0.2032814830961955
1.18	0.20448712889253376
1.19	0.20569183263025909
1.2	0.20689559852493963
1.21	0.20809843056555938
1.22	0.20930033252265115
1.23	0.21050130795611002
1.24	0.21170136022270178
1.25	0.21290049248327872
1.26	0.21409870770971964
1.27	0.21529600869160187
1.28	0.21649239804262116
1.29	0.21768787820676896
1.3	0.2188824514642778
1.31	0.22007611993734486
1.32	0.22126888559564428
1.33	0.22246075026163656
1.34	0.22365171561568317
1.35	0.2248417832009761
1.36	0.2260309544282898
1.37	0.2272192305805608
1.3800000000000001	0.22840661281730623
1.3900000000000001	0.22959310217888462
1.4000000000000001	0.2307786995906055
1.41	0.23196340586669772
1.42	0.2331472217141357
1.43	0.23433014773633723
1.44	0.23551218443673033
1.45	0.2366933322222
1.46	0.237873591406417
1.47	0.23905296221305336
1.48	0.24023144477888994
1.49	0.24140903915681974
1.5	0.24258574531875068
1.51	0.24376156315841224
1.52	0.24493649249406965
1.53	0.24611053307114844
1.54	0.2472836845647732
1.55	0.24845594658222392
1.56	0.2496273186653127
1.57	0.25079780029268384
1.58	0.2519673908820401
1.59	0.25313608979229774
1.6	0.254303896325673
1.61	0.2554708097297031
1.62	0.2566368291992025
1.6300000000000001	0.2578019538781585
1.6400000000000001	0.2589661828615678
1.6500000000000001	0.2601295151972149
1.6600000000000001	0.26129194988739646
1.67	0.2624534858905915
1.68	0.2636141221230811
1.69	0.26477385746051796
1.7	0.26593269073944786
1.71	0.26709062075878554
1.72	0.2682476462812452
1.73	0.26940376603472876
1.74	0.2705589787136705
1.75	0.271713282980344
1.76	0.2728666774661279
1.77	0.27401916077273497
1.78	0.2751707314734047
1.79	0.2763213881140599
1.8	0.2774711292144302
1.81	0.27861995326914196
1.82	0.27976785874877647
1.83	0.28091484410087464
1.84	0.28206090775102277
1.85	0.2832060481036886
1.86	0.2843502635432491
1.87	0.28549355243488217
1.8800000000000001	0.28663591312545295
1.8900000000000001	0.2877773439443749
1.9000000000000001	0.28891784320444674
1.9100000000000001	0.29005740920266465
1.92	0.2911960402210116
1.93	0.29233373452722455
1.94	0.29347049037553913
1.95	0.2946063060074137
1.96	0.2957411796522329
1.97	0.29687510952799095
1.98	0.2980080938419558
1.99	0.2991401307913152
2.	0.30027121856380357
2.0100000000000002	0.3014013553383117
2.02	0.30253053928547974
2.0300000000000002	0.3036587685682733
2.04	0.3047860413425431
2.05	0.30591235575756925
2.06	0.3070377099565908
2.07	0.30816210207731976
2.08	0.30928553025244127
2.09	0.31040799261009944
2.1	0.31152948727437096
2.11	0.3126500123657232
2.12	0.3137695660014623
2.13	0.31488814629616624
2.14	0.316005751362108
2.15	0.31712237930966625
2.16	0.31823802824772385
2.17	0.31935269628405627
2.18	0.32046638152570933
2.19	0.32157908207936553
2.2	0.3226907960517014
2.21	0.32380152154973324
2.22	0.32491125668115595
2.23	0.32601999955466926
2.24	0.32712774828029767
2.25	0.3282345009696993
2.2600000000000002	0.3293402557364681
2.27	0.330445010696426
2.2800000000000002	0.3315487639679076
2.29	0.33265151367203755
2.3000000000000003	0.33375325793299865
2.31	0.3348539948782937
2.32	0.33595372263900003
2.33	0.3370524393500158
2.34	0.33815014315029995
2.35	0.33924683218310653
2.36	0.3403425045962095
2.37	0.3414371585421248
2.38	0.3425307921783233
2.39	0.34362340366743865
2.4	0.3447149911774696
2.41	0.34580555288197606
2.42	0.3468950869602691
2.43	0.3479835915975967
2.44	0.3490710649853227
2.45	0.3501575053211017
2.46	0.35124291080904835
2.47	0.35232727965990146
2.48	0.3534106100911838
2.49	0.35449290032735664
2.5	0.3555741485999707
2.5100000000000002	0.3566543531478109
2.52	0.3577335122170386
2.5300000000000002	0.35881162406132855
2.54	0.35988868694200127
2.5500000000000003	0.36096469912815315
2.56	0.3620396588967802
2.57	0.36311356453290033
2.58	0.36418641432966986
2.59	0.3652582065884976
2.6	0.3663289396191552
2.61	0.36739861173988353
2.62	0.36846722127749565
2.63	0.36953476656747747
2.64	0.3706012459540842
2.65	0.3716666577904336
2.66	0.37273100043859636
2.67	0.3737942722696839
2.68	0.37485647166393343
2.69	0.37591759701078786
2.7	0.3769776467089768
2.71	0.37803661916659054
2.72	0.37909451280115547
2.73	0.3801513260397034
2.74	0.3812070573188409
2.75	0.38226170508481433
2.7600000000000002	0.38331526779357383
2.77	0.3843677439108341
2.7800000000000002	0.3854191319121334
2.79	0.38646943028288927
2.8000000000000003	0.3875186375184539
2.81	0.3885667521241657
2.82	0.389613772615399
2.83	0.3906596975176127
2.84	0.39170452536639594
2.85	0.39274825470751207
2.86	0.39379088409694096
2.87	0.3948324121009195
2.88	0.39587283729597894
2.89	0.39691215826898313
2.9	0.39795037361716223
2.91	0.3989874819481472
2.92	0.40002348187999937
2.93	0.40105837204124245
2.94	0.40209215107089025
2.95	0.4031248176184732
2.96	0.40415637034406365
2.97	0.40518680791830003
2.98	0.4062161290224102
2.99	0.4072443323482301
3.	0.40827141659822613
3.0100000000000002	0.40929738048551106
3.02	0.4103222227338631
3.0300000000000002	0.4113459420777403
3.04	0.41236853726229505
3.0500000000000003	0.4133900070433893
3.06	0.41441035018760286
3.0700000000000003	0.415429565472248
3.08	0.4164476516853778
3.09	0.41746460762579374
3.1	0.4184804321030551
3.11	0.4194951239374846
3.12	0.4205086819601739
3.13	0.4215211050129876
3.14	0.4225323919485676
3.15	0.4235425416303357
3.16	0.42455155293249447
3.17	0.4255594247400276
3.18	0.4265661559487002
3.19	0.4275717454650587
3.2	0.4285761922064272
3.21	0.4295794951009043
3.22	0.43058165308736246
3.23	0.43158266511543975
3.24	0.43258253014553716
3.25	0.43358124714881185
3.2600000000000002	0.43457881510717034
3.27	0.4355752330132604
3.2800000000000002	0.43657049987046487
3.29	0.4375646146928907
3.3000000000000003	0.4385575765053602
3.31	0.43954938434340096
3.3200000000000003	0.44054003725323504
3.33	0.44152953429176695
3.34	0.4425178745265722
3.35	0.44350505703588433
3.36	0.44449108090858136
3.37	0.4454759452441723
3.38	0.4464596491527826
3.39	0.44744219175513905
3.4	0.44842357218255463
3.41	0.44940378957691207
3.42	0.4503828430906476
3.43	0.45136073188673337
3.44	0.4523374551386612
3.45	0.45331301203042307
3.46	0.4542874017564939
3.47	0.45526062352181174
3.48	0.45623267654175903
3.49	0.457203560042143
3.5	0.45817327325917484
3.5100000000000002	0.4591418154394493
3.52	0.4601091858399239
3.5300000000000002	0.46107538372789786
3.54	0.46204040838099003
3.5500000000000003	0.46300425908711607
3.56	0.4639669351444679
3.5700000000000003	0.46492843586148863
3.58	0.465888760556851
3.59	0.46684790855943326
3.6	0.4678058792082954
3.61	0.46876267185265535
3.62	0.4697182858518643
3.63	0.4706727205753813
3.64	0.47162597540275
3.65	0.4725780497235716
3.66	0.47352894293748027
3.67	0.4744786544541169
3.68	0.4754271836931032
3.69	0.4763745300840149
3.7	0.4773206930663565
3.71	0.4782656720895323
3.72	0.4792094666128213
3.73	0.4801520761053487
3.74	0.48109350004605905
3.75	0.48203373792368764
3.7600000000000002	0.48297278923673453
3.77	0.48391065349343376
3.7800000000000002	0.4848473302117266
3.79	0.48578281891923347
3.8000000000000003	0.4867171191532235
3.81	0.48765023046058775
3.8200000000000003	0.488582152397808
3.83	0.4895128845309296
3.84	0.49044242643553015
3.85	0.4913707776966918
3.86	0.49229793790896975
3.87	0.49322390667636407
3.88	0.49414868361228864
3.89	0.49507226833954093
3.9	0.495994660490273
3.91	0.4969158597059598
3.92	0.4978358656373686
3.93	0.4987546779445297
3.94	0.49967229629670434
3.95	0.5005887203723551
3.96	0.5015039498591128
3.97	0.5024179844537481
3.98	0.5033308238621387
3.99	0.5042424677992378
4.	0.5051529159890445
4.01	0.50606216816457
4.0200000000000005	0.5069702240678083
4.03	0.5078770834497032
4.04	0.5087827460701165
4.05	0.5096872116977975
4.0600000000000005	0.5105904801103497
4.07	0.5114925510942001
4.08	0.5123934244445667
4.09	0.5132930999654264
4.1	0.5141915774694822
4.11	0.5150888567781334
4.12	0.5159849377214408
4.13	0.5168798201380951
4.14	0.5177735038753865
4.15	0.51866598878917
4.16	0.5195572747438334
4.17	0.5204473616122661
4.18	0.5213362492758267
4.19	0.5222239376243077
4.2	0.5231104265559073
4.21	0.523995715977193
4.22	0.5248798058030714
4.23	0.5257626959567547
4.24	0.5266443863697285
4.25	0.5275248769817185
4.26	0.5284041677406585
4.2700000000000005	0.5292822586026573
4.28	0.5301591495319672
4.29	0.5310348405009487
4.3	0.5319093314900407
4.3100000000000005	0.5327826224877268
4.32	0.5336547134905015
4.33	0.5345256045028383
4.34	0.5353952955371579
4.3500000000000005	0.5362637866137946
4.36	0.5371310777609629
4.37	0.5379971690147264
4.38	0.5388620604189639
4.39	0.5397257520253372
4.4	0.5405882438154034
4.41	0.5414495360135563
4.42	0.542309628615228
4.43	0.5431685217759991
4.44	0.5440262154380964
4.45	0.5448827097739133
4.46	0.5457380048886792
4.47	0.5465921008951445
4.48	0.5474449979135495
4.49	0.5482966960715917
4.5	0.5491471955043923
4.51	0.5499964963544653
4.5200000000000005	0.5508445987716849
4.53	0.5516915029132515
4.54	0.5525372089436613
4.55	0.5533817170346723
4.5600000000000005	0.5542250273652745
4.57	0.5550671401216536
4.58	0.5559080554971634
4.59	0.5567477736922899
4.6000000000000005	0.5575862949146214
4.61	0.5584236193788159
4.62	0.5592597473065675
4.63	0.5600946789265772
4.64	0.5609284144745179
4.65	0.5617609541930053
4.66	0.5625922983315639
4.67	0.5634224471465958
4.68	0.5642514009013492
4.69	0.5650791598658867
4.7	0.5659057243170528
4.71	0.5667310945384432
4.72	0.5675552708203719
4.73	0.5683782534598422
4.74	0.5692000427605115
4.75	0.5700206390326634
4.76	0.5708400425931737
4.7700000000000005	0.5716582537654805
4.78	0.5724752728795527
4.79	0.573291100271858
4.8	0.5741057362853328
4.8100000000000005	0.5749191812693506
4.82	0.5757314355796901
4.83	0.576542499578505
4.84	0.5773523736342948
4.8500000000000005	0.5781610581218696
4.86	0.5789685534223236
4.87	0.5797748599230017
4.88	0.5805799780174696
4.89	0.5813839081054837
4.9	0.5821866505929594
4.91	0.582988205891941
4.92	0.5837885744205722
4.93	0.5845877566030641
4.94	0.5853857528696665
4.95	0.5861825636566357
4.96	0.5869781894062063
4.97	0.5877726305665596
4.98	0.5885658875917945
4.99	0.5893579609418966
5.	0.5901488510827094
5.01	0.5909385585582161
5.0200000000000005	0.5917270837013962
5.03	0.5925144270676546
5.04	0.5933005891459652
5.05	0.5940855704310112
5.0600000000000005	0.5948693714231541
5.07	0.5956519926284052
5.08	0.5964334345583964
5.09	0.5972136977303502
5.1000000000000005	0.5979927826670511
5.11	0.5987706898968154
5.12	0.5995474199534643
5.13	0.6003229733762914
5.14	0.6010973507100379
5.15	0.6018705525048605
5.16	0.6026425793163036
5.17	0.6034134317052711
5.18	0.6041831102379969
5.19	0.6049516154860173
5.2	0.6057189480261418
5.21	0.606485108440424
5.22	0.6072500973161352
5.23	0.6080139152457342
5.24	0.6087765628268405
5.25	0.6095380406622044
5.26	0.610298349359681
5.2700000000000005	0.6110574895322014
5.28	0.6118154617977439
5.29	0.6125722667793081
5.3	0.6133279051048841
5.3100000000000005	0.6140823774074287
5.32	0.6148356843248347
5.33	0.6155878264999052
5.34	0.6163388045803243
5.3500000000000005	0.6170886192186327
5.36	0.6178372710721968
5.37	0.6185847608031841
5.38	0.6193310890785352
5.39	0.6200762565699369
5.4	0.6208202639537952
5.41	0.6215631119112076
5.42	0.622304801127938
5.43	0.6230453322943879
5.44	0.6237847061055716
5.45	0.6245229232610886
5.46	0.6252599844650967
5.47	0.6259958904262872
5.48	0.6267306418578565
5.49	0.6274642394774814
5.5	0.6281966840072919
5.51	0.6289279761738464
5.5200000000000005	0.6296581167081036
5.53	0.6303871063453983
5.54	0.6311149458254148
5.55	0.6318416358921615
5.5600000000000005	0.6325671772939448
5.57	0.6332915707833434
5.58	0.6340148171171831
5.59	0.6347369170565108
5.6000000000000005	0.6354578713665697
5.61	0.636177680816774
5.62	0.6368963461806826
5.63	0.6376138682359751
5.64	0.6383302477644265
5.65	0.6390454855518821
5.66	0.6397595823882315
5.67	0.6404725390673858
5.68	0.6411843563872507
5.69	0.6418950351497044
5.7	0.6426045761605695
5.71	0.6433129802295919
5.72	0.6440202481704145
5.73	0.6447263808005529
5.74	0.6454313789413716
5.75	0.6461352434180587
5.76	0.6468379750596049
5.7700000000000005	0.647539574698775
5.78	0.6482400431720867
5.79	0.6489393813197865
5.8	0.6496375899858248
5.8100000000000005	0.6503346700178343
5.82	0.6510306222671028
5.83	0.6517254475885533
5.84	0.6524191468407184
5.8500000000000005	0.6531117208857175
5.86	0.6538031705892327
5.87	0.654493496820487
5.88	0.6551827004522199
5.89	0.6558707823606647
5.9	0.6565577434255259
5.91	0.6572435845299543
5.92	0.6579283065605278
5.93	0.6586119104072241
5.94	0.6592943969634022
5.95	0.6599757671257767
5.96	0.6606560217943968
5.97	0.6613351618726234
5.98	0.6620131882671068
5.99	0.6626901018877639
6.	0.6633659036477567

==> mathematica/senger_PdSteinerRS_M7.dat <==
0.	0.14285714285639728
0.01	0.16474001360725313
0.02	0.17440015878018073
0.03	0.18204806054263134
0.04	0.18865336083264164
0.05	0.19459157648495257
0.06	0.20005526167321272
0.07	0.20515878207178392
0.08	0.20997663978578537
0.09	0.21456057468819512
0.1	0.21894825131468004
0.11	0.22316809807765106
0.12	0.22724219693190523
0.13	0.23118810525530273
0.14	0.23502005589641473
0.15	0.23874977664284128
0.16	0.24238706698204926
0.17	0.24594021462180776
0.18	0.24941630303661635
0.19	0.2528214429818112
0.2	0.2561609497583553
0.21	0.2594394809991941
0.22	0.262661145218194
0.23	0.26582958836386245
0.24	0.26894806359097717
0.25	0.2720194880631353
0.26	0.2750464896158627
0.27	0.2780314454080531
0.28	0.28097651418114883
0.29	0.2838836633723161
0.3	0.2867546920505245
0.31	0.28959125043597206
0.32	0.2923948566049228
0.33	0.2951669108605307
0.34	0.2979087081561691
0.35000000000000003	0.30062144888435083
0.36	0.3033062482865293
0.37	0.305964144693248
0.38	0.30859610676751825
0.39	0.3112030398949015
0.4	0.31378579183998306
0.41000000000000003	0.316345157769587
0.42	0.31888188472724666
0.43	0.3213966756304387
0.44	0.3238901928513272
0.45	0.3263630614328377
0.46	0.32881587198442813
0.47000000000000003	0.33124918329568515
0.48	0.33366352470471045
0.49	0.3360593982253347
0.5	0.3384372805185818
0.51	0.34079762464927915
0.52	0.3431408617067393
0.53	0.34546740228198924
0.54	0.34777763781994364
0.55	0.35007194185921314
0.56	0.35235067117074453
0.5700000000000001	0.3546141668051967
0.58	0.35686275505782916
0.59	0.35909674835870015
0.6	0.36131644609511565
0.61	0.36352213537252165
0.62	0.3657140917193719
0.63	0.36789257974092987
0.64	0.3700578537264474
0.65	0.37221015821371906
0.66	0.3743497285146076
0.67	0.3764767911980394
0.68	0.3785915645739343
0.6900000000000001	0.3806942590792489
0.7000000000000001	0.38278507770400866
0.71	0.3848642163577723
0.72	0.3869318642256956
0.73	0.38898820407049156
0.74	0.3910334125788616
0.75	0.3930676606244269
0.76	0.3950911135457973
0.77	0.39710393140205774
0.78	0.3991062692133232
0.79	0.4010982771805454
0.8	0.4030801009267034
0.81	0.40505188165746336
0.8200000000000001	0.4070137563790305
0.8300000000000001	0.40896585807138824
0.84	0.41090831585858884
0.85	0.4128412551699118
0.86	0.4147647978924844
0.87	0.4166790625159068
0.88	0.41858416426938816
0.89	0.42048021525186113
0.9	0.4223673245555074
0.91	0.42424559838309833
0.92	0.42611514015952257
0.93	0.42797605063784894
0.9400000000000001	0.4298284280002492
0.9500000000000001	0.43167236795407554
0.96	0.43350796382338197
0.97	0.43533530663614184
0.98	0.43715448520741185
0.99	0.4389655862186671
1.	0.44076869429351917
1.01	0.44256389207001917
1.02	0.4443512602697296
1.03	0.4461308777637382
1.04	0.44790282163577927
1.05	0.44966716724261657
1.06	0.451423988271827
1.07	0.4531733567971232
1.08	0.45491534333134137
1.09	0.45665001687721346
1.1	0.45837744497603244
1.11	0.46009769375432225
1.12	0.46181082796860373
1.1300000000000001	0.46351691104835774
1.1400000000000001	0.4652160051372672
1.1500000000000001	0.4669081711328252
1.16	0.4685934687243845
1.17	0.47027195642972575
1.18	0.4719436916302092
1.19	0.473608730604582
1.2	0.47526712856149833
1.21	0.4769189396708151
1.22	0.47856421709371555
1.23	0.4802030130117163
1.24	0.48183537865460685
1.25	0.4834613643273697
1.26	0.4850810194361246
1.27	0.4866943925131408
1.28	0.4883015312409568
1.29	0.4899024824756483
1.3	0.49149729226927746
1.31	0.49308600589155976
1.32	0.49466866785078323
1.33	0.49624532191400755
1.34	0.4978160111265755
1.35	0.49938077783096535
1.36	0.5009396636850075
1.37	0.5024927096794978
1.3800000000000001	0.5040399561552237
1.3900000000000001	0.5055814428194342
1.4000000000000001	0.5071172087617702
1.41	0.5086472924696791
1.42	0.5101717318433343
1.43	0.511690564210077
1.44	0.5132038263383998
1.45	0.5147115544514898
1.46	0.5162137842403477
1.47	0.5177105508764983
1.48	0.5192018890243094
1.49	0.5206878328529324
1.5	0.5221684160478777
1.51	0.5236436718222411
1.52	0.5251136329275929
1.53	0.5265783316645384
1.54	0.5280377998929683
1.55	0.5294920690420047
1.56	0.5309411701196564
1.57	0.532385133722191
1.58	0.5338239900432381
1.59	0.5352577688826283
1.6	0.5366864996549814
1.61	0.5381102113980488
1.62	0.539528932780821
1.6300000000000001	0.540942692111407
1.6400000000000001	0.5423515173446939
1.6500000000000001	0.5437554360897957
1.6600000000000001	0.5451544756172926
1.67	0.5465486628662757
1.68	0.5479380244511983
1.69	0.5493225866685412
1.7	0.5507023755032986
1.71	0.5520774166352903
1.72	0.5534477354453062
1.73	0.5548133570210881
1.74	0.5561743061631529
1.75	0.557530607390464
1.76	0.5588822849459566
1.77	0.5602293628019177
1.78	0.5615718646652272
1.79	0.5629098139824686
1.8	0.5642432339449049
1.81	0.5655721474933318
1.82	0.5668965773228066
1.83	0.5682165458872613
1.84	0.5695320754039963
1.85	0.5708431878580679
1.86	0.5721499050065639
1.87	0.5734522483827762
1.8800000000000001	0.5747502393002712
1.8900000000000001	0.5760438988568607
1.9000000000000001	0.5773332479384787
1.9100000000000001	0.5786183072229626
1.92	0.5798990971837472
1.93	0.581175638093468
1.94	0.5824479500274805
1.95	0.5837160528672986
1.96	0.584979966303948
1.97	0.5862397098412467
1.98	0.5874953027990053
1.99	0.588746764316157
2.	0.5899941133538121
2.0100000000000002	0.5912373686982462
2.02	0.592476548963819
2.0300000000000002	0.5937116725958269
2.04	0.5949427578732916
2.05	0.5961698229116874
2.06	0.5973928856656062
2.07	0.5986119639313644
2.08	0.5998270753495514
2.09	0.601038237407524
2.1	0.6022454674418445
2.11	0.6034487826406655
2.12	0.6046482000460661
2.13	0.6058437365563331
2.14	0.6070354089281983
2.15	0.608223233779024
2.16	0.6094072275889444
2.17	0.6105874067029611
2.18	0.6117637873329943
2.19	0.6129363855598914
2.2	0.6141052173353936
2.21	0.6152702984840612
2.22	0.6164316447051601
2.23	0.6175892715745093
2.24	0.6187431945462889
2.25	0.6198934289548138
2.2600000000000002	0.6210399900162707
2.27	0.622182892830418
2.2800000000000002	0.6233221523822545
2.29	0.6244577835436523
2.3000000000000003	0.6255898010749588
2.31	0.6267182196265662
2.32	0.6278430537404497
2.33	0.6289643178516762
2.34	0.630082026289883
2.35	0.6311961932807277
2.36	0.6323068329473102
2.37	0.6334139593115662
2.38	0.6345175862956361
2.39	0.6356177277232058
2.4	0.6367143973208215
2.41	0.6378076087191816
2.42	0.6388973754544025
2.43	0.6399837109692615
2.44	0.6410666286144153
2.45	0.6421461416495969
2.46	0.6432222632447897
2.47	0.6442950064813799
2.48	0.6453643843532876
2.49	0.6464304103700853
2.5	0.6474930961409241
2.5100000000000002	0.6485524550151616
2.52	0.6496084996477554
2.5300000000000002	0.6506612426115514
2.54	0.6517106963982959
2.5500000000000003	0.6527568734196315
2.56	0.6537997860080741
2.57	0.6548394464179734
2.58	0.655875866826455
2.59	0.6569090593343487
2.6	0.6579390359670974
2.61	0.658965808675651
2.62	0.6599893893373466
2.63	0.6610097897567709
2.64	0.6620270216666098
2.65	0.6630410967284813
2.66	0.6640520265337568
2.67	0.6650598226043648
2.68	0.6660644963935854
2.69	0.6670660592868272
2.7	0.6680645226023932
2.71	0.669059897592235
2.72	0.6700521954426917
2.73	0.6710414272752168
2.74	0.6720276041470965
2.75	0.6730107370521519
2.7600000000000002	0.6739908369214312
2.77	0.6749679146238928
2.7800000000000002	0.6759419809670724
2.79	0.6769130466977447
2.8000000000000003	0.67788112250257
2.81	0.6788462190087328
2.82	0.6798083467845698
2.83	0.680767516340187
2.84	0.6817237381280673
2.85	0.6826770225436701
2.86	0.6836273799260184
2.87	0.6845748205582788
2.88	0.6855193546683321
2.89	0.6864609924293343
2.9	0.6873997439602703
2.91	0.6883356193264968
2.92	0.6892686285402785
2.93	0.6901987815613159
2.94	0.6911260882972641
2.95	0.6920505586042455
2.96	0.692972202287352
2.97	0.6938910291011416
2.98	0.6948070487501283
2.99	0.6957202708892609
3.	0.6966307051243993
3.0100000000000002	0.6975383610127803
3.02	0.6984432480634781
3.0300000000000002	0.6993453757378575
3.04	0.7002447534500201
3.0500000000000003	0.7011413905672448
3.06	0.7020352964104212
3.0700000000000003	0.7029264802544766
3.08	0.7038149513287981
3.09	0.7047007188176457
3.1	0.7055837918605632
3.11	0.7064641795527805
3.12	0.7073418909456106
3.13	0.708216935046842
3.14	0.7090893208211246
3.15	0.7099590571903506
3.16	0.7108261530340295
3.17	0.7116906171896582
3.18	0.7125524584530863
3.19	0.7134116855788754
3.2	0.7142683072806552
3.21	0.7151223322314716
3.22	0.7159737690641335
3.23	0.7168226263715517
3.24	0.717668912707077
3.25	0.7185126365848281
3.2600000000000002	0.7193538064800219
3.27	0.7201924308292932
3.2800000000000002	0.7210285180310135
3.29	0.7218620764456056
3.3000000000000003	0.722693114395852
3.31	0.7235216401672003
3.3200000000000003	0.7243476620080661
3.33	0.725171188130128
3.34	0.7259922267086241
3.35	0.726810785882639
3.36	0.7276268737553913
3.37	0.7284404983945149
3.38	0.7292516678323384
3.39	0.7300603900661596
3.4	0.7308666730585172
3.41	0.7316705247374574
3.42	0.7324719529968013
3.43	0.7332709656964032
3.44	0.7340675706624102
3.45	0.7348617756875165
3.46	0.7356535885312141
3.47	0.7364430169200425
3.48	0.7372300685478327
3.49	0.7380147511340038
3.5	0.7387970721915645
3.5100000000000002	0.7395770393757355
3.52	0.7403546602519081
3.5300000000000002	0.7411299423539471
3.54	0.7419028931844192
3.5500000000000003	0.7426735201569628
3.56	0.743441830827975
3.5700000000000003	0.7442078325495666
3.58	0.7449715327013327
3.59	0.7457329386326655
3.6	0.7464920576629704
3.61	0.747248897081873
3.62	0.7480034641494248
3.63	0.7487557660963108
3.64	0.7495058101240492
3.65	0.7502536034051909
3.66	0.7509991530835189
3.67	0.7517424662742417
3.68	0.752483550064186
3.69	0.7532224115119879
3.7	0.7539590576482825
3.71	0.7546934954758875
3.72	0.7554257319699899
3.73	0.7561557740783266
3.74	0.7568836287213653
3.75	0.7576093027924814
3.7600000000000002	0.758332803158136
3.77	0.759054136658048
3.7800000000000002	0.7597733101053675
3.79	0.7604903302868459
3.8000000000000003	0.761205203963003
3.81	0.761917937868296
3.8200000000000003	0.7626285387112822
3.83	0.7633370131782058
3.84	0.7640433679194363
3.85	0.7647476095702577
3.86	0.7654497447372427
3.87	0.7661497800018621
3.88	0.7668477219206394
3.89	0.7675435770253037
3.9	0.7682373518229398
3.91	0.7689290527961394
3.92	0.7696186864031476
3.93	0.7703062590780109
3.94	0.7709917771585089
3.95	0.7716752471801308
3.96	0.7723566754902279
3.97	0.7730360682980197
3.98	0.7737134319859236
3.99	0.7743887728457801
4.	0.7750620971462141
4.01	0.7757334111327687
4.0200000000000005	0.7764027210280409
4.03	0.777070033031811
4.04	0.7777353533211759
4.05	0.7783986880506771
4.0600000000000005	0.7790600433524294
4.07	0.7797194253362478
4.08	0.7803768400897744
4.09	0.7810322936785996
4.1	0.78168579214639
4.11	0.782337341515007
4.12	0.7829869477846284
4.13	0.78363461693387
4.14	0.7842803549199012
4.15	0.7849241676785654
4.16	0.7855660611244936
4.17	0.7862060411512225
4.18	0.786844113631306
4.19	0.7874802844164303
4.2	0.7881145593375241
4.21	0.7887469442048715
4.22	0.7893774448082201
4.23	0.7900060669168916
4.24	0.7906328162798887
4.25	0.7912576986260013
4.26	0.7918807196639148
4.2700000000000005	0.792501885082313
4.28	0.7931212005499825
4.29	0.7937386717159162
4.3	0.7943543042094159
4.3100000000000005	0.7949681036401921
4.32	0.7955800755984659
4.33	0.7961902256550669
4.34	0.7967985593615341
4.3500000000000005	0.7974050822502103
4.36	0.7980097998343424
4.37	0.7986127176081742
4.38	0.7992138410470443
4.39	0.7998131756074784
4.4	0.8004107267272846
4.41	0.8010064998256438
4.42	0.8016005003015234
4.43	0.8021927335405162
4.44	0.8027832049047666
4.45	0.803371919739864
4.46	0.803958883373223
4.47	0.8045441011141732
4.48	0.805127578254045
4.49	0.8057093200662566
4.5	0.8062893318064007
4.51	0.8068676187123276
4.5200000000000005	0.8074441860042331
4.53	0.8080190388847377
4.54	0.8085921825389748
4.55	0.8091636221346687
4.5600000000000005	0.8097333628222202
4.57	0.8103014097347835
4.58	0.8108677679883503
4.59	0.8114324426818278
4.6000000000000005	0.8119954388971181
4.61	0.8125567616991973
4.62	0.8131164161361931
4.63	0.8136744072394613
4.64	0.8142307400236631
4.65	0.8147854194868421
4.66	0.8153384506104991
4.67	0.8158898383596659
4.68	0.8164395876829806
4.69	0.8169877035127626
4.7	0.8175341907650836
4.71	0.8180790543398416
4.72	0.8186222991208327
4.73	0.8191639299758218
4.74	0.8197039517566151
4.75	0.8202423692991294
4.76	0.820779187423463
4.7700000000000005	0.8213144109339637
4.78	0.8218480446192996
4.79	0.8223800932525256
4.8	0.8229105615911531
4.8100000000000005	0.8234394543772152
4.82	0.8239667763373355
4.83	0.8244925321827947
4.84	0.8250167266095938
4.8500000000000005	0.8255393642985234
4.86	0.8260604499152259
4.87	0.8265799881102601
4.88	0.8270979835191676
4.89	0.8276144407625332
4.9	0.828129364446051
4.91	0.8286427591605858
4.92	0.8291546294822343
4.93	0.8296649799723887
4.94	0.8301738151777973
4.95	0.8306811396306253
4.96	0.8311869578485167
4.97	0.8316912743346518
4.98	0.8321940935778098
4.99	0.8326954200524267
5.	0.8331952582186533
5.01	0.833693612522416
5.0200000000000005	0.8341904873954725
5.03	0.8346858872554725
5.04	0.8351798165060119
5.05	0.8356722795366911
5.0600000000000005	0.8361632807231725
5.07	0.8366528244272344
5.08	0.8371409149968304
5.09	0.837627556766141
5.1000000000000005	0.8381127540556309
5.11	0.8385965111721037
5.12	0.8390788324087554
5.13	0.8395597220452292
5.14	0.8400391843476692
5.15	0.8405172235687732
5.16	0.8409938439478464
5.17	0.8414690497108527
5.18	0.8419428450704695
5.19	0.842415234226137
5.2	0.8428862213641121
5.21	0.8433558107000393
5.22	0.8438240063076998
5.23	0.8442908123778136
5.24	0.844756233044409
5.25	0.8452202724285862
5.26	0.845682934638562
5.2700000000000005	0.8461442237697239
5.28	0.8466041439046749
5.29	0.8470626991132866
5.3	0.8475198934527453
5.3100000000000005	0.8479757309676004
5.32	0.8484302156898135
5.33	0.8488833516388054
5.34	0.8493351428215032
5.3500000000000005	0.8497855932323874
5.36	0.8502347068535413
5.37	0.8506824876546929
5.38	0.8511289395932656
5.39	0.8515740666144217
5.4	0.8520178726511096
5.41	0.8524603616241078
5.42	0.8529015374420713
5.43	0.8533414040015768
5.44	0.8537799651871665
5.45	0.8542172248713926
5.46	0.8546531869148637
5.47	0.8550878551662847
5.48	0.8555212334625041
5.49	0.8559533256285554
5.5	0.8563841354777025
5.51	0.8568136668114796
5.5200000000000005	0.8572419234197373
5.53	0.8576689090806822
5.54	0.8580946275609209
5.55	0.8585190826155013
5.5600000000000005	0.8589422779879546
5.57	0.8593642174103379
5.58	0.8597849046032734
5.59	0.8602043432759914
5.6000000000000005	0.8606225371263703
5.61	0.8610394898409768
5.62	0.8614552050951085
5.63	0.8618696865528319
5.64	0.8622829378670229
5.65	0.8626949626794079
5.66	0.8631057646206014
5.67	0.8635153473101468
5.68	0.863923714356555
5.69	0.8643308693573458
5.7	0.8647368158990805
5.71	0.8651415575574072
5.72	0.865545097897096
5.73	0.8659474404720776
5.74	0.8663485888254804
5.75	0.8667485464896701
5.76	0.8671473169862867
5.7700000000000005	0.86754490382628
5.78	0.8679413105099498
5.79	0.8683365405269803
5.8	0.8687305973564795
5.8100000000000005	0.8691234844670127
5.82	0.8695152053166421
5.83	0.8699057633529608
5.84	0.8702951620131301
5.8500000000000005	0.8706834047239153
5.86	0.8710704949017203
5.87	0.8714564359526252
5.88	0.8718412312724193
5.89	0.8722248842466387
5.9	0.8726073982505994
5.91	0.8729887766494335
5.92	0.873369022798123
5.93	0.8737481400415336
5.94	0.8741261317144519
5.95	0.8745030011416173
5.96	0.8748787516377563
5.97	0.8752533865076159
5.98	0.875626909045999
5.99	0.8759993225377964
6.	0.8763706302580214

==> mathematica/senger_PdclassicalL1_M7.dat <==
0.	0.14285714285714285
0.01	0.1641504474654
0.02	0.17292661651750071
0.03	0.17963106522729547
0.04	0.18525838305347547
0.05	0.19019444889767448
0.06	0.194637479565536
0.07	0.19870541080482187
0.08	0.20247520568552554
0.09	0.20600040774593856
0.1	0.20932006389751914
0.11	0.2124636987160405
0.12	0.2154542869127493
0.13	0.21831012877516676
0.14	0.22104608638606804
0.15	0.22367442840219587
0.16	0.2262054250598278
0.17	0.2286477781830208
0.18	0.2310089389201825
0.19	0.233295347103729
0.2	0.23551261465625845
0.21	0.23766566825531227
0.22	0.23975886180842892
0.23	0.2417960662038024
0.24	0.2437807417127234
0.25	0.2457159969778723
0.26	0.24760463750827702
0.27	0.24944920587826167
0.28	0.25125201530351726
0.29	0.25301517788246075
0.3	0.2547406285048576
0.31	0.2564301452144469
0.32	0.25808536664875537
0.33	0.25970780705375446
0.34	0.2612988692738087
0.35000000000000003	0.26285985604142614
0.36	0.2643919798315477
0.37	0.2658963714976914
0.38	0.26737408786939465
0.39	0.26882611845994175
0.4	0.27025339140872984
0.41000000000000003	0.27165677876257127
0.42	0.27303710118382574
0.43	0.27439513215975264
0.44	0.2757316017763192
0.45	0.2770472001104252
0.46	0.2783425802867689
0.47000000000000003	0.27961836123910017
0.48	0.2808751302101457
0.49	0.2821134450198865
0.5	0.2833338361279584
0.51	0.2845368085126215
0.52	0.2857228433859037
0.53	0.28689239976209313
0.54	0.2880459158946602
0.55	0.2891838105948919
0.56	0.2903064844439583
0.5700000000000001	0.29141432090878583
0.58	0.2925076873709335
0.59	0.29358693607664654
0.6	0.29465240501536943
0.61	0.29570441873321424
0.62	0.296743289087197
0.63	0.2977693159454451
0.64	0.2987827878380518
0.65	0.29978398256277505
0.66	0.3007731677493709
0.67	0.3017506013859704
0.68	0.30271653231058965
0.6900000000000001	0.30367120067056524
0.7000000000000001	0.3046148383524459
0.71	0.3055476693846408
0.72	0.30646991031491205
0.73	0.30738177056461735
0.74	0.30828345276143265
0.75	0.30917515305214266
0.76	0.31005706139694356
0.77	0.3109293618465824
0.78	0.311792232803548
0.79	0.31264584726842554
0.8	0.3134903730724355
0.81	0.31432597309710086
0.8200000000000001	0.31515280548190255
0.8300000000000001	0.3159710238207239
0.84	0.31678077734781734
0.85	0.3175822111139723
0.86	0.31837546615351164
0.87	0.3191606796426975
0.88	0.31993798505008036
0.89	0.3207075122792953
0.9	0.3214693878047599
0.91	0.32222373480070915
0.92	0.32297067326396045
0.93	0.32371032013078177
0.9400000000000001	0.32444278938820814
0.9500000000000001	0.3251681921801255
0.96	0.32588663690842307
0.97	0.3265982293294918
0.98	0.3273030726463322
0.99	0.3280012675965113
1.	0.3286929125362006
1.01	0.32937810352050395
1.02	0.33005693438027883
1.03	0.33072949679563424
1.04	0.3313958803662827
1.05	0.3320561726789095
1.06	0.3327104593717148
1.07	0.33335882419627105
1.08	0.3340013490768344
1.09	0.33463811416723627
1.1	0.3352691979054771
1.11	0.3358946770661342
1.12	0.33651462681069094
1.1300000000000001	0.33712912073588935
1.1400000000000001	0.3377382309201986
1.1500000000000001	0.33834202796849105
1.16	0.33894058105501
1.17	0.33953395796470737
1.18	0.34012222513302964
1.19	0.3407054476842212
1.2	0.34128368946821314
1.21	0.34185701309616173
1.22	0.3424254799746971
1.23	0.34298915033893956
1.24	0.34354808328433606
1.25	0.3441023367973719
1.26	0.3446519677852024
1.27	0.34519703210425373
1.28	0.34573758458783715
1.29	0.3462736790728146
1.3	0.3468053684253605
1.31	0.3473327045658544
1.32	0.3478557384929402
1.33	0.34837452030678806
1.34	0.34888909923158956
1.35	0.3493995236373185
1.36	0.3499058410607854
1.37	0.3504080982260147
1.3800000000000001	0.3509063410639715
1.3900000000000001	0.35140061473166345
1.4000000000000001	0.3518909636306398
1.41	0.35237743142491523
1.42	0.3528600610583368
1.43	0.3533388947714158
1.44	0.35381397411764665
1.45	0.3542853399793308
1.46	0.3547530325829234
1.47	0.35521709151392084
1.48	0.35567755573130805
1.49	0.35613446358157747
1.5	0.35658785281234057
1.51	0.35703776058554004
1.52	0.35748422349028447
1.53	0.3579272775553113
1.54	0.3583669582610978
1.55	0.35880330055162746
1.56	0.3592363388458275
1.57	0.3596661070486847
1.58	0.36009263856205614
1.59	0.3605159662951795
1.6	0.36093612267489783
1.61	0.36135313965560445
1.62	0.36176704872892107
1.6300000000000001	0.3621778809331149
1.6400000000000001	0.36258566686226557
1.6500000000000001	0.36299043667518865
1.6600000000000001	0.3633922201041242
1.67	0.36379104646319876
1.68	0.36418694465666657
1.69	0.3645799431869382
1.7	0.3649700701624033
1.71	0.3653573533050528
1.72	0.3657418199579097
1.73	0.36612349709227027
1.74	0.36650241131476535
1.75	0.3668785888742456
1.76	0.36725205566849556
1.77	0.36762283725078393
1.78	0.36799095883625144
1.79	0.36835644530814615
1.8	0.3687193212239056
1.81	0.3690796108210937
1.82	0.3694373380231964
1.83	0.3697925264452786
1.84	0.3701451993995083
1.85	0.37049537990055015
1.86	0.37084309067083376
1.87	0.3711883541456995
1.8800000000000001	0.3715311924784256
1.8900000000000001	0.37187162754513925
1.9000000000000001	0.3722096809496161
1.9100000000000001	0.37254537402797056
1.92	0.3728787278532406
1.93	0.3732097632398691
1.94	0.3735385007480847
1.95	0.37386496068818675
1.96	0.3741891631247341
1.97	0.3745111278806427
1.98	0.37483087454119335
1.99	0.3751484224579522
2.	0.37546379075260683
2.0100000000000002	0.3757769983207192
2.02	0.376088063835399
2.0300000000000002	0.3763970057508986
2.04	0.3767038423061307
2.05	0.37700859152811456
2.06	0.3773112712353465
2.07	0.37761189904110337
2.08	0.37791049235667545
2.09	0.37820706839453233
2.1	0.37850164417142684
2.11	0.3787942365114308
2.12	0.3790848620489138
2.13	0.3793735372314578
2.14	0.3796602783227156
2.15	0.3799451014052116
2.16	0.38022802238308523
2.17	0.38050905698478205
2.18	0.3807882207656907
2.19	0.381065529110727
2.2	0.3813409972368703
2.21	0.3816146401956478
2.22	0.3818864728755716
2.23	0.3821565100045299
2.24	0.38242476615213067
2.25	0.3826912557320019
2.2600000000000002	0.382955993004047
2.27	0.38321899207665827
2.2800000000000002	0.38348026690888937
2.29	0.38373983131258516
2.3000000000000003	0.38399769895447394
2.31	0.3842538833582189
2.32	0.38450839790643376
2.33	0.3847612558426597
2.34	0.3850124702733059
2.35	0.38526205416955656
2.36	0.3855100203692422
2.37	0.3857563815786761
2.38	0.3860011503744595
2.39	0.3862443392052539
2.4	0.3864859603935212
2.41	0.38672602613723317
2.42	0.38696454851155204
2.43	0.38720153947047925
2.44	0.3874370108484769
2.45	0.3876709743620608
2.46	0.38790344161136514
2.47	0.38813442408168086
2.48	0.38836393314496725
2.49	0.3885919800613375
2.5	0.3888185759805187
2.5100000000000002	0.38904373194328845
2.52	0.3892674588828846
2.5300000000000002	0.38948976762639403
2.54	0.3897106688961157
2.5500000000000003	0.3899301733109028
2.56	0.3901482913874813
2.57	0.39036503354174745
2.58	0.3905804100900435
2.59	0.3907944312504117
2.6	0.39100710714383036
2.61	0.39121844779542553
2.62	0.3914284631356679
2.63	0.39163716300154594
2.64	0.3918445571377228
2.65	0.3920506551976746
2.66	0.3922554667448084
2.67	0.3924590012535651
2.68	0.39266126811050284
2.69	0.3928622766153646
2.7	0.39306203598212797
2.71	0.39326055534003873
2.72	0.39345784373462966
2.73	0.393653910128721
2.74	0.3938487634034076
2.75	0.39404241235903004
2.7600000000000002	0.3942348657161299
2.77	0.39442613211639255
2.7800000000000002	0.39461622012357395
2.79	0.394805138224413
2.8000000000000003	0.3949928948295316
2.81	0.3951794982743204
2.82	0.39536495681981076
2.83	0.39554927865353423
2.84	0.39573247189036953
2.85	0.39591454457337605
2.86	0.39609550467461513
2.87	0.39627536009596076
2.88	0.3964541186698961
2.89	0.39663178816029987
2.9	0.3968083762632208
2.91	0.3969838906076406
2.92	0.39715833875622664
2.93	0.39733172820607293
2.94	0.3975040663894306
2.95	0.39767536067442816
2.96	0.39784561836578225
2.97	0.39801484670549603
2.98	0.39818305287355027
2.99	0.39835024398858293
3.	0.3985164271085595

==> mathematica/senger_PdclassicalRS2_M7.dat <==
0.000329	0.15232814154713042
0.0003291	0.15232961135885686
0.0003292	0.15233108095658066
0.0003293	0.1523325503403992
0.0003294	0.15233401951041
0.0003295	0.1523354884667104
0.0003296	0.1523369572093977
0.0003297	0.15233842573856907
0.0003298	0.15233989405432166
0.0003299	0.15234136215675254
0.00033	0.15234283004595867
0.0003301	0.15234429772203698
0.00033019999999999995	0.1523457651850844
0.00033029999999999995	0.15234723243519754
0.00033039999999999995	0.15234869947247312
0.00033049999999999996	0.15235016629700784
0.00033059999999999996	0.15235163290889825
0.00033069999999999996	0.15235309930824076
0.00033079999999999996	0.1523545654951318
0.00033089999999999997	0.15235603146966767
0.00033099999999999997	0.15235749723194467
0.00033109999999999997	0.152358962782059
0.0003312	0.15236042812010667
0.0003313	0.15236189324618385
0.0003314	0.15236335816038638
0.0003315	0.15236482286281022
0.0003316	0.1523662873535512
0.0003317	0.15236775163270508
0.0003318	0.15236921570036746
0.0003319	0.15237067955663397
0.000332	0.15237214320160028
0.0003321	0.1523736066353616
0.0003322	0.15237506985801347
0.0003323	0.15237653286965125
0.00033239999999999995	0.15237799567037008
0.00033249999999999995	0.1523794582602652
0.00033259999999999995	0.15238092063943173
0.00033269999999999996	0.15238238280796457
0.00033279999999999996	0.15238384476595881
0.00033289999999999996	0.15238530651350932
0.00033299999999999996	0.15238676805071083

==> mathematica/senger_PdclassicalRS_M20.dat <==
0.	0.04999999999993159
0.01	0.10732862573333374
0.02	0.1413963461186707
0.03	0.17199515102247817
0.04	0.20080035130862053
0.05	0.22839554423152947
0.06	0.25504549645519237
0.07	0.2808870122517516
0.08	0.3059964594705398
0.09	0.33041879371970073
0.1	0.3541816792760523
0.11	0.37730296763181786
0.12	0.3997949030514435
0.13	0.42166658982301586
0.14	0.4429254814429894
0.15	0.4635782940674547
0.16	0.4836315688160401
0.17	0.5030920139059126
0.18	0.5219667058313877
0.19	0.5402631989792892
0.2	0.5579895752695584
0.21	0.5751544544595576
0.22	0.5917669788336695
0.23	0.6078367814600116
0.24	0.6233739448055634
0.25	0.6383889525739019
0.26	0.6528926401811371
0.27	0.6668961434821966
0.28	0.6804108486093426
0.29	0.6934483434419555
0.3	0.7060203710002868
0.31	0.718138786165638
0.32	0.7298155145697616
0.33	0.7410625148069456
0.34	0.7518917435655472
0.35000000000000003	0.762315123711062
0.36	0.7723445152404378
0.37	0.7819916889992019
0.38	0.7912683030345156
0.39	0.8001858814459787
0.4	0.8087557955899503
0.41000000000000003	0.8169892474909565
0.42	0.8248972553143707
0.43	0.8324906407571923
0.44	0.83978001821782
0.45	0.8467757856107998
0.46	0.8534881166982605
0.47000000000000003	0.8599269548158841
0.48	0.8661020078776593
0.49	0.8720227445500688
0.5	0.8776983914928358
0.51	0.8831379315696255
0.52	0.8883501029382898
0.53	0.8933433989361854
0.54	0.8981260686818229
0.55	0.9027061183195929
0.56	0.9070913128395303
0.5700000000000001	0.9112891784090469
0.58	0.9153070051582489
0.59	0.9191518503607388
0.6	0.9228305419849081
0.61	0.9263496825085975
0.62	0.9297156530358294
0.63	0.9329346176166493
0.64	0.9360125277603729
0.65	0.9389551271009502
0.66	0.9417679561912888
0.67	0.944456357393093
0.68	0.94702547985069
0.6900000000000001	0.9494802844975978
0.7000000000000001	0.951825549115103
0.71	0.9540658733943123
0.72	0.9562056839978407
0.73	0.9582492396043453
0.74	0.960200635922799
0.75	0.9620638106648519
0.76	0.9638425484649411
0.77	0.9655404857390311
0.78	0.9671611154740002
0.79	0.9687077919407067
0.8	0.9701837353247252
0.81	0.9715920362696023
0.8200000000000001	0.972935660328287
0.8300000000000001	0.9742174523190997
0.84	0.9754401405832803
0.85	0.9766063411417457
0.86	0.9777185617492367
0.87	0.978779205844536
0.88	0.9797905763958766
0.89	0.9807548796410712
0.9	0.9816742287222516
0.91	0.9825503959195991
0.92	0.9833860725554587
0.93	0.9841823593569494
0.9400000000000001	0.9849412826324969
0.9500000000000001	0.9856645408383747
0.96	0.9863537591718115
0.97	0.9870104920697214
0.98	0.9876362263790927
0.99	0.9882323837167994
1.	0.9888003235511524
1.01	0.9893413454359083
1.02	0.9898566915447892
1.03	0.9903475490216709
1.04	0.9908150522751193
1.05	0.9912602851626942
1.06	0.9916842831077511
1.07	0.9920880351349602
1.08	0.9924724858293704
1.09	0.9928385372212197
1.1	0.9931870505986782
1.11	0.9935188482764665
1.12	0.9938347151600861
1.1300000000000001	0.9941354005235298
1.1400000000000001	0.9944216194765394
1.1500000000000001	0.9946940543992634
1.16	0.9949533564311416
1.17	0.9952001468209338
1.18	0.9954350182392073
1.19	0.9956585360373549
1.2	0.9958712394550094
1.21	0.9960736427777005
1.22	0.9962662364465444
1.23	0.9964494881217141
1.24	0.9966238437013957
1.25	0.9967897282978834
1.26	0.9969475471724278
1.27	0.9970976866303976
1.28	0.9972405148782718
1.29	0.9973763828439424
1.3	0.9975056249617444
1.31	0.9976285599236006
1.32	0.997745491397619
1.33	0.9978567087154349
1.34	0.9979624875295475
1.35	0.9980630904418648
1.36	0.9981587676046186
1.37	0.9982497572947776
1.3800000000000001	0.9983362864630503
1.3900000000000001	0.9984185712585194
1.4000000000000001	0.998496817529922
1.41	0.9985712213045517
1.42	0.9986419692457119
1.43	0.9987092390896364
1.44	0.9987732000627308
1.45	0.9988340132799879
1.46	0.9988918321253607
1.47	0.9989468026148883
1.48	0.9989990637432996
1.49	0.9990487478148171
1.5	0.9990959807588439
1.51	0.9991408824311971
1.52	0.9991835669015076
1.53	0.9992241427274074
1.54	0.9992627132160752
1.55	0.9992993766737013
1.56	0.9993342266564123
1.57	0.9993673521452194
1.58	0.99939883782708
1.59	0.9994287643017439
1.6	0.9994572082128589
1.61	0.9994842424877238
1.62	0.9995099365029437
1.6300000000000001	0.9995343562547595
1.6400000000000001	0.9995575645213831
1.6500000000000001	0.9995796210177059
1.6600000000000001	0.999600582542715
1.67	0.9996205031199633
1.68	0.9996394341314001
1.69	0.9996574244448779
1.7	0.9996745205356142
1.71	0.9996907666018967
1.72	0.9997062046752898
1.73	0.9997208747256026
1.74	0.999734814760858
1.75	0.9997480609224975
1.76	0.9997606475760327
1.77	0.9997726073973715
1.78	0.999783971455019
1.79	0.999794769288327
1.8	0.9998050289820043
1.81	0.9998147772370365
1.82	0.9998240394382085
1.83	0.9998328397183708
1.84	0.9998412010196154
1.85	0.999849145151497
1.86	0.9998566928464505
1.87	0.9998638638125262
1.8800000000000001	0.99987067678358
1.8900000000000001	0.9998771495670298
1.9000000000000001	0.9998832990893002
1.9100000000000001	0.9998891414390696
1.92	0.9998946919084066
1.93	0.9998999650319217
1.94	0.9999049746240073
1.95	0.9999097338142702
1.96	0.9999142550812364
1.97	0.9999185502844181
1.98	0.9999226306948104
1.99	0.9999265070239094
2.	0.9999301894513023
2.0100000000000002	0.9999336876509195
2.02	0.9999370108159972
2.0300000000000002	0.99994016768282
2.04	0.9999431665532987
2.05	0.9999460153164502
2.06	0.999948721468812
2.07	0.9999512921338657
2.08	0.9999537340797754
2.09	0.999956053739873
2.1	0.9999582572254055
2.11	0.9999603503424719
2.12	0.9999623386092589
2.13	0.9999642272684489
2.14	0.9999660213013508
2.15	0.9999677254408776
2.16	0.9999693441838742
2.17	0.9999708818027151
2.18	0.9999723423570405
2.19	0.9999737297033603
2.2	0.9999750475058505
2.21	0.9999762992456294
2.22	0.9999774882301531
2.23	0.9999786176015927
2.24	0.9999796903451298
2.25	0.9999807092967805
2.2600000000000002	0.999981677150825
2.27	0.9999825964668646
2.2800000000000002	0.999983469666255
2.29	0.9999842990898823
2.3000000000000003	0.9999850869014252
2.31	0.999985835195915
2.32	0.9999865459538114
2.33	0.9999872210564842
2.34	0.9999878622911564
2.35	0.9999884713556065
2.36	0.9999890498626295
2.37	0.9999895993442828
2.38	0.9999901212559185
2.39	0.9999906169800111
2.4	0.9999910878457001
2.41	0.9999915350683612
2.42	0.9999919598491667
2.43	0.9999923633137321
2.44	0.9999927465312807
2.45	0.9999931105174575
2.46	0.9999934562229457
2.47	0.9999937846119734
2.48	0.9999940965018334
2.49	0.9999943927387708
2.5	0.9999946741081684
2.5100000000000002	0.9999949413560343
2.52	0.9999951951909716
2.5300000000000002	0.9999954362860536
2.54	0.9999956652805985
2.5500000000000003	0.9999958827818656
2.56	0.9999960893666536
2.57	0.9999962855828343
2.58	0.9999964719507952
2.59	0.9999966489648207
2.6	0.9999968170943978
2.61	0.9999969767854586
2.62	0.9999971284615635
2.63	0.9999972725250196
2.64	0.9999974093579462
2.65	0.9999975393232902
2.66	0.999997662765782
2.67	0.9999977800128538
2.68	0.999997891375504
2.69	0.9999979971491241
2.7	0.9999980976142775
2.71	0.9999981930374461
2.72	0.9999982836717363
2.73	0.9999983697575499
2.74	0.9999984515232198
2.75	0.999998529185619
2.7600000000000002	0.999998602950732
2.77	0.9999986730142024
2.7800000000000002	0.9999987395618537
2.79	0.9999988027701778
2.8000000000000003	0.9999988628068089
2.81	0.9999989198309631
2.82	0.9999989739938633
2.83	0.9999990254391409
2.84	0.999999074303214
2.85	0.9999991207156542
2.86	0.999999164799525
2.87	0.9999992066716109
2.88	0.9999992464430638
2.89	0.999999284219291
2.9	0.9999993201004409
2.91	0.9999993541816357
2.92	0.999999386553217
2.93	0.9999994173015266
2.94	0.9999994465070763
2.95	0.9999994742477301
2.96	0.9999995005970088
2.97	0.9999995256247429
2.98	0.9999995493972554
2.99	0.99999957197754
3.	0.9999995934254274
3.0100000000000002	0.9999996137977446
3.02	0.999999633148464
3.0300000000000002	0.9999996515288514
3.04	0.9999996689875961
3.0500000000000003	0.9999996855709431
3.06	0.9999997013228175
3.0700000000000003	0.9999997162849371
3.08	0.9999997304969277
3.09	0.9999997439964227
3.1	0.9999997568191699
3.11	0.9999997689991189
3.12	0.9999997805685177
3.13	0.9999997915579948
3.14	0.9999998019966411
3.15	0.9999998119120873
3.16	0.9999998213305771
3.17	0.9999998302603073
3.18	0.999999838757422
3.19	0.9999998468287107
3.2	0.9999998545151105
3.21	0.9999998617986187
3.22	0.9999998687171731
3.23	0.9999998752890759
3.24	0.9999998815317092
3.25	0.9999998874615852
3.2600000000000002	0.9999998930943851
3.27	0.9999998984450044
3.2800000000000002	0.9999999035275909
3.29	0.9999999083555838
3.3000000000000003	0.9999999129417466
3.31	0.9999999172982016
3.3200000000000003	0.9999999214364647
3.33	0.9999999253674734
3.34	0.9999999291016166
3.35	0.9999999326487617
3.36	0.9999999360182817
3.37	0.9999999392190791
3.38	0.9999999422596102
3.39	0.9999999452596694
3.4	0.9999999478915957
3.41	0.9999999504979263
3.42	0.9999999529737804
3.43	0.999999955325696
3.44	0.9999999575598824
3.45	0.9999999596822394
3.46	0.9999999616983687
3.47	0.9999999636135932
3.48	0.9999999654329668
3.49	0.9999999671612915
3.5	0.9999999688031285
3.5100000000000002	0.9999999703628102
3.52	0.9999999718444517
3.5300000000000002	0.9999999732519615
3.54	0.999999974589052
3.5500000000000003	0.9999999758592509
3.56	0.9999999770659084
3.5700000000000003	0.9999999782122061
3.58	0.9999999793011668
3.59	0.9999999803356618
3.6	0.9999999813184192
3.61	0.9999999822520286
3.62	0.9999999831389518
3.63	0.9999999839815263
3.64	0.9999999847819723
3.65	0.9999999855424003
3.66	0.9999999862648131
3.67	0.9999999869511146
3.68	0.9999999876031126
3.69	0.9999999882225244
3.7	0.9999999888109825
3.71	0.9999999893700365
3.72	0.9999999899011589
3.73	0.9999999904057474
3.74	0.9999999908851324
3.75	0.9999999913436581
3.7600000000000002	0.9999999917764556
3.77	0.999999992187644
3.7800000000000002	0.9999999925783057
3.79	0.9999999929460284
3.8000000000000003	0.9999999932985943
3.81	0.9999999936335711
3.8200000000000003	0.9999999939518416
3.83	0.9999999942542425
3.84	0.9999999945415704
3.85	0.9999999948145817
3.86	0.9999999950739943
3.87	0.9999999953204908
3.88	0.9999999955547205
3.89	0.9999999957772996
3.9	0.9999999959888131
3.91	0.9999999961898183
3.92	0.9999999963808447
3.93	0.999999996562394
3.94	0.9999999967349449
3.95	0.9999999968989511
3.96	0.9999999970548442
3.97	0.999999997203035
3.98	0.9999999973439135
3.99	0.9999999974778508
4.	0.9999999976051996
4.01	0.9999999977262954
4.0200000000000005	0.9999999978414567
4.03	0.9999999979509877
4.04	0.9999999980551766
4.05	0.9999999981542987
4.0600000000000005	0.9999999982486145
4.07	0.9999999983383738
4.08	0.9999999984238127
4.09	0.9999999985051575
4.1	0.9999999985826225
4.11	0.9999999986564121
4.12	0.9999999987267219
4.13	0.9999999987937374
4.14	0.9999999988576368
4.15	0.9999999989185882
4.16	0.9999999989767536
4.17	0.9999999990322871
4.18	0.9999999990853357
4.19	0.9999999991360408
4.2	0.9999999991845364
4.21	0.999999999230952
4.22	0.9999999992754108
4.23	0.9999999993180311
4.24	0.999999999358926
4.25	0.9999999993982047
4.26	0.999999999435972
4.2700000000000005	0.9999999994723278
4.28	0.9999999995073708
4.29	0.9999999995411935
4.3	0.9999999995738857
4.3100000000000005	0.9999999996055353
4.32	0.9999999996362265
4.33	0.9999999996660414
4.34	0.9999999996950596
4.3500000000000005	0.9999999997233583
4.36	0.9999999997636693
4.37	0.9999999997905377
4.38	0.9999999998168974
4.39	0.9999999998428195
4.4	0.9999999998683743
4.41	0.9999999998936293
4.42	0.9999999999186518
4.43	0.9999999999435097
4.44	0.9999999999682676
4.45	0.9999999999825665
4.46	1.0000000000076026
4.47	1.000000000032739
4.48	1.0000000000580396
4.49	1.000000000083568
4.5	1.000000000109389
4.51	1.0000000001355662
4.5200000000000005	1.0000000001621652
4.53	1.0000000001892504
4.54	1.0000000002168878
4.55	1.000000000245144
4.5600000000000005	1.0000000002740859
4.57	1.0000000003037828
4.58	1.0000000003343024
4.59	1.000000000365717
4.6000000000000005	1.0000000003980969
4.61	1.000000000431516
4.62	1.0000000004660488
4.63	1.0000000005017722
4.64	1.0000000005387635
4.65	1.0000000005771028
4.66	1.0000000006168723
4.67	1.0000000006581555
4.68	1.000000000701038
4.69	1.0000000007456087
4.7	1.000000000791958
4.71	1.0000000008401788
4.72	1.0000000008903676
4.73	1.000000000942622
4.74	1.0000000009970427
4.75	1.0000000010537353
4.76	1.0000000011128047
4.7700000000000005	1.0000000011743624
4.78	1.0000000012385222
4.79	1.0000000013008632
4.8	1.0000000013706773
4.8100000000000005	1.0000000014477906
4.82	1.0000000015235548
4.83	1.000000001602539
4.84	1.0000000016848765
4.8500000000000005	1.0000000017707051
4.86	1.0000000018601691
4.87	1.0000000019534139
4.88	1.000000002050589
4.89	1.000000002151851
4.9	1.000000002257358
4.91	1.0000000023672742
4.92	1.0000000024817668
4.93	1.000000002601009
4.94	1.0000000027251776
4.95	1.000000002854455
4.96	1.0000000029890277
4.97	1.0000000031290872
4.98	1.0000000032748302
4.99	1.0000000034264465
5.	1.0000000035841647
5.01	1.000000003748187
5.0200000000000005	1.0000000039187333
5.03	1.0000000040960204
5.04	1.0000000042802755
5.05	1.0000000044717308
5.0600000000000005	1.0000000046706226
5.07	1.0000000048771942
5.08	1.0000000050916924
5.09	1.0000000053143705
5.1000000000000005	1.0000000055454865
5.11	1.000000005785303
5.12	1.0000000060340872
5.13	1.0000000062921137
5.14	1.00000000655966
5.15	1.0000000068370083
5.16	1.0000000071244468
5.17	1.0000000074222684
5.18	1.0000000077307691
5.19	1.0000000080502514
5.2	1.00000000838102
5.21	1.000000008723385
5.22	1.000000009077661
5.23	1.0000000094441641
5.24	1.0000000098232171
5.25	1.0000000102151432
5.26	1.00000001062027
5.2700000000000005	1.0000000110389284
5.28	1.0000000114714502
5.29	0.9999999999966038
5.3	0.999999999996765
5.3100000000000005	0.9999999999969185
5.32	0.999999999997064
5.33	0.9999999999972012
5.34	0.9999999999973315
5.3500000000000005	0.9999999999974549
5.36	0.999999999997572
5.37	0.9999999999976826
5.38	0.9999999999977882
5.39	0.9999999999978867
5.4	0.9999999999979806
5.41	0.9999999999980698
5.42	0.9999999999981536
5.43	0.9999999999982329
5.44	0.9999999999983084
5.45	0.9999999999983789
5.46	0.999999999998446
5.47	0.9999999999985091
5.48	0.9999999999985686
5.49	0.999999999998625
5.5	0.9999999999986777
5.51	0.9999999999987281
5.5200000000000005	0.9999999999987752
5.53	0.9999999999988193
5.54	0.9999999999988614
5.55	0.9999999999989007
5.5600000000000005	0.9999999999989378
5.57	0.9999999999989732
5.58	0.9999999999990057
5.59	0.9999999999990371
5.6000000000000005	0.9999999999990666
5.61	0.9999999999990941
5.62	0.9999999999991201
5.63	0.9999999999991451
5.64	0.9999999999991689
5.65	0.9999999999991914
5.66	0.9999999999992129
5.67	0.9999999999992337
5.68	0.9999999999992536
5.69	0.999999999999273
5.7	0.9999999999992922
5.71	0.9999999999993106
5.72	0.9999999999993292
5.73	0.9999999999993471
5.74	0.9999999999978837
5.75	0.9999999999979581
5.76	0.9999999999980312
5.7700000000000005	0.999999999998105
5.78	0.9999999999981789
5.79	0.9999999999982522
5.8	0.9999999999983259
5.8100000000000005	0.9999999999984002
5.82	0.9999999999984752
5.83	0.9999999999985507
5.84	0.9999999999986273
5.8500000000000005	0.9999999999987056
5.86	0.9999999999987847
5.87	0.9999999999988656
5.88	0.9999999999989491
5.89	0.9999999999990342
5.9	0.9999999999991221
5.91	0.9999999999992124
5.92	0.9999999999993067
5.93	0.9999999999994036
5.94	0.999999999999505
5.95	0.99999999999961
5.96	0.9999999999999923
5.97	1.0000000000001457
5.98	1.0000000000003053
5.99	1.0000000000004714
6.	1.000000000000762

==> mathematica/senger_PdclassicalRS_M3.dat <==
0.	0.333333333332891
0.01	0.38344430351985115
0.02	0.40482201880550034
0.03	0.42141503010641795
0.04	0.43550778437503973
0.05	0.4479877435447679
0.06	0.459311370311118
0.07	0.46975061844742994
0.08	0.47948320947773176
0.09	0.4886329654189989
0.1	0.49729032131469064
0.11	0.5055237659574602
0.12	0.5133866817681261
0.13	0.520921662414941
0.14	0.5281633602100722
0.15	0.5351404328075205
0.16	0.5418769150596174
0.17	0.5483932108480746
0.18	0.5547068264206565
0.19	0.5608329230323803
0.2	0.5667847406433348
0.21	0.5725739276579378
0.22	0.5782108010192362
0.23	0.5837045538602331
0.24	0.5890634231040925
0.25	0.5942948260838493
0.26	0.5994054729180748
0.27	0.604401459711895
0.28	0.6092883464445699
0.29	0.6140712225173656
0.3	0.618754762275473
0.31	0.6233432723212887
0.32	0.6278407320590051
0.33	0.632250828613758
0.34	0.6365769870932652
0.35000000000000003	0.6408223968374367
0.36	0.6449900344082917
0.37	0.6490826837184052
0.38	0.6531029537550829
0.39	0.6570532942383402
0.4	0.6609360095007328
0.41000000000000003	0.6647532708307287
0.42	0.6685071274833483
0.43	0.672199516530566
0.44	0.67583227169814
0.45	0.6794071313140713
0.46	0.6829257454759823
0.47000000000000003	0.6863896825296842
0.48	0.6898004349385656
0.49	0.6931594246127543
0.5	0.6964680083367603
0.51	0.6997274798472679
0.52	0.7029390774282341
0.53	0.7061039852057278
0.54	0.7092233371436589
0.55	0.7122982201551724
0.56	0.7153296769647435
0.5700000000000001	0.7183187087451363
0.58	0.7212662775506565
0.59	0.7241733085657576
0.6	0.7270406921859733
0.61	0.7298692859463357
0.62	0.7326599163108366
0.63	0.7354133803350847
0.64	0.7381304472130683
0.65	0.7408118597178383
0.66	0.7434583355449564
0.67	0.7460705685666884
0.68	0.7486492300041596
0.6900000000000001	0.7511949695240066
0.7000000000000001	0.7537084162654474
0.71	0.7561901798031554
0.72	0.7586408510508256
0.73	0.7610610031098952
0.74	0.7634511920674787
0.75	0.7658119577472315
0.76	0.7681438244165363
0.77	0.7704473014531166
0.78	0.7727228839739271
0.79	0.7749710534289342
0.8	0.7771922781621864
0.81	0.7793870139423816
0.8200000000000001	0.781555704464969
0.8300000000000001	0.7836987818276536
0.84	0.7858166669810358
0.85	0.7879097701559836
0.86	0.7899784912692109
0.87	0.7920232203084298
0.88	0.7940443376983436
0.89	0.7960422146486511
0.9	0.7980172134851523
0.91	0.7999696879649669
0.92	0.8018999835768053
0.93	0.8038084378271647
0.9400000000000001	0.8056953805132682
0.9500000000000001	0.8075611339835032
0.96	0.8094060133860618
0.97	0.8112303269064571
0.98	0.8130343759945149
0.99	0.8148184555814282
1.	0.8165828542874171
1.01	0.8183278546204771
1.02	0.8200537331667227
1.03	0.8217607607727351
1.04	0.8234492027203497
1.05	0.8251193188942713
1.06	0.8267713639428739
1.07	0.8284055874325388
1.08	0.8300222339958475
1.09	0.8316215434739416
1.1	0.8332037510533253
1.11	0.8347690873973898
1.12	0.8363177787729106
1.1300000000000001	0.8378500471717555
1.1400000000000001	0.8393661104280319
1.1500000000000001	0.8408661823308872
1.16	0.8423504727331604
1.17	0.8438191876560818
1.18	0.8452725294364741
1.19	0.846710696639605
1.2	0.8481338844287536
1.21	0.8495422844726812
1.22	0.850936085078672
1.23	0.8523154712276046
1.24	0.8536806248523702
1.25	0.8550317246222079
1.26	0.8563689462145828
1.27	0.8576924623400288
1.28	0.8590024428133546
1.29	0.860299054622521
1.3	0.8615824619953012
1.31	0.8628528264637982
1.32	0.8641103069269139
1.33	0.8653550597108544
1.34	0.8665872386277422
1.35	0.8678069950324172
1.36	0.8690144778774878
1.37	0.8702098337667155
1.3800000000000001	0.8713932070067792
1.3900000000000001	0.8725647396574937
1.4000000000000001	0.8737245715805375
1.41	0.874872840486744
1.42	0.8760096819820105
1.43	0.8771352296118786
1.44	0.8782496149048337
1.45	0.8793529674143645
1.46	0.880445414759842
1.47	0.88152708266624
1.48	0.8825980950027574
1.49	0.8836585738203725
1.5	0.8847086393883614
1.51	0.8857484102298301
1.52	0.8867780031562835
1.53	0.8877975332314019
1.54	0.8888071140881687
1.55	0.8898068575868564
1.56	0.8907968738952047
1.57	0.8917772718188659
1.58	0.8927481585761241
1.59	0.8937096398908813
1.6	0.8946618200216877
1.61	0.8956048017882793
1.62	0.896538686598348
1.6300000000000001	0.8974635744734705
1.6400000000000001	0.8983795640743895
1.6500000000000001	0.8992867527256736
1.6600000000000001	0.9001852364397804
1.67	0.9010751099405341
1.68	0.9019564666860399
1.69	0.9028293988910531
1.7	0.9036939975488124
1.71	0.904550352452368
1.72	0.9053985522154023
1.73	0.9062386842925735
1.74	0.9070708349993839
1.75	0.9078950895316004
1.76	0.9087115319842255
1.77	0.9095202453700433
1.78	0.9103213116377474
1.79	0.9111148116896677
1.8	0.9119008253990971
1.81	0.9126794316272415
1.82	0.9134507082397991
1.83	0.9142147321231767
1.84	0.9149715792003562
1.85	0.9157213244464186
1.86	0.9164640419037411
1.87	0.9171998046968667
1.8800000000000001	0.9179286850470647
1.8900000000000001	0.9186507542865809
1.9000000000000001	0.9193660828725957
1.9100000000000001	0.9200747404008911
1.92	0.9207767956192373
1.93	0.9214723164405038
1.94	0.922161369955506
1.95	0.9228440224455892
1.96	0.9235203394539682
1.97	0.9241903855597803
1.98	0.924854224749843
1.99	0.9255119201885186
2.	0.9261635342899631
2.0100000000000002	0.9268091287292894
2.02	0.9274487644535122
2.0300000000000002	0.9280825016922812
2.04	0.9287103999684115
2.05	0.9293325181082082
2.06	0.9299489142515981
2.07	0.9305596458620712
2.08	0.9311647697364318
2.09	0.9317643420143693
2.1	0.9323584181878529
2.11	0.9329470531103498
2.12	0.933530301005875
2.13	0.9341082154778779
2.14	0.9346808495179629
2.15	0.9352482555144557
2.16	0.9358104852608148
2.17	0.9363675899638907
2.18	0.93691962025204
2.19	0.9374666261830946
2.2	0.9380086572521913
2.21	0.9385457623994605
2.22	0.9390779900188834
2.23	0.9396053879605423
2.24	0.9401280035456628
2.25	0.9406458835686307
2.2600000000000002	0.9411590743053317
2.27	0.9416676215200788
2.2800000000000002	0.9421715636390854
2.29	0.9426709591876442
2.3000000000000003	0.9431658455045302
2.31	0.9436562663747208
2.32	0.9441422651045552
2.33	0.9446238845279944
2.34	0.9451011670127777
2.35	0.9455741544664815
2.36	0.9460428883424753
2.37	0.946507409645783
2.38	0.9469677589388499
2.39	0.9474239763472136
2.4	0.9478761015650871
2.41	0.9483241738608514
2.42	0.9487682320824612
2.43	0.9492083146627649
2.44	0.9496444596247381
2.45	0.9500767045866421
2.46	0.950505086767091
2.47	0.950929642990052
2.48	0.9513504096897559
2.49	0.951767422915544
2.5	0.9521807183366288
2.5100000000000002	0.9525903312467922
2.52	0.952996296569004
2.5300000000000002	0.9533986488599738
2.54	0.9537974223146367
2.5500000000000003	0.9541926507705645
2.56	0.9545843677123174
2.57	0.9549726062757271
2.58	0.9553573992521155
2.59	0.9557387790924555
2.6	0.9561167779114635
2.61	0.956491427491639
2.62	0.9568627592872365
2.63	0.9572308044281891
2.64	0.957595593723967
2.65	0.9579571576673837
2.66	0.9583155264383462
2.67	0.9586707299075529
2.68	0.9590227976401356
2.69	0.9593717588992537
2.7	0.9597176426496307
2.71	0.9600604775610473
2.72	0.9604002920117825
2.73	0.9607371140920039
2.74	0.9610709716071131
2.75	0.9614018920810455
2.7600000000000002	0.9617299027595214
2.77	0.962055030613251
2.7800000000000002	0.9623773023411005
2.79	0.9626967443732074
2.8000000000000003	0.9630133828740584
2.81	0.9633272437455229
2.82	0.9636383526298461
2.83	0.9639467349125991
2.84	0.964252415725591
2.85	0.9645554199497418
2.86	0.964855772217915
2.87	0.9651534969177151
2.88	0.965448618194241
2.89	0.9657411599528125
2.9	0.9660311458616512
2.91	0.9663185993545319
2.92	0.9666035436333962
2.93	0.9668860016709316
2.94	0.9671659962131182
2.95	0.9674435497817403
2.96	0.9677186846768675
2.97	0.9679914229792995
2.98	0.9682617865529833
2.99	0.9685297970473977
3.	0.968795475899905
3.0100000000000002	0.969058844338076
3.02	0.9693199233819806
3.0300000000000002	0.9695787338464545
3.04	0.9698352963433324
3.0500000000000003	0.9700896312836549
3.06	0.9703417588798461
3.0700000000000003	0.9705916991478668
3.08	0.9708394719093348
3.09	0.9710850967936249
3.1	0.971328593239938
3.11	0.9715699804993445
3.12	0.9718092776369639
3.13	0.9720465035333272
3.14	0.972281676887289
3.15	0.9725148162173465
3.16	0.9727459398637129
3.17	0.9729750659902194
3.18	0.9732022125861834
3.19	0.9734273974682646
3.2	0.9736506382822893
3.21	0.9738719525050574
3.22	0.9740913574461251
3.23	0.9743088702495694
3.24	0.9745245078957261
3.25	0.97473828720291
3.2600000000000002	0.974950224829115
3.27	0.9751603372736927
3.2800000000000002	0.9753686408790072
3.29	0.9755751518320788
3.3000000000000003	0.9757798861661988
3.31	0.9759828597625303
3.3200000000000003	0.9761840883516906
3.33	0.9763835875153093
3.34	0.9765813726874301
3.35	0.9767774591566154
3.36	0.97697186206658
3.37	0.977164596418264
3.38	0.9773556770711588
3.39	0.9775451187447612
3.4	0.977732936020012
3.41	0.9779191433407178
3.42	0.9781037550149517
3.43	0.9782867852164455
3.44	0.9784682478560348
3.45	0.9786481571031778
3.46	0.9788265267353609
3.47	0.9790033701440412
3.48	0.9791787009809662
3.49	0.9793525326420749
3.5	0.9795248783982422
3.5100000000000002	0.9796957513965456
3.52	0.9798651646615133
3.5300000000000002	0.9800331310963633
3.54	0.9801996634842259
3.5500000000000003	0.9803647744893518
3.56	0.9805284766583076
3.5700000000000003	0.9806907824211595
3.58	0.9808517040926378
3.59	0.9810112538732966
3.6	0.9811694438506531
3.61	0.9813262860003186
3.62	0.9814817921871151
3.63	0.981635974166181
3.64	0.9817888435840603
3.65	0.9819404119797858
3.66	0.982090690785946
3.67	0.9822396913297418
3.68	0.9823874248340299
3.69	0.9825339024183559
3.7	0.9826791350999787
3.71	0.9828231337948786
3.72	0.982965909318756
3.73	0.9831074723880218
3.74	0.9832478336207745
3.75	0.9833870035377652
3.7600000000000002	0.9835249925633572
3.77	0.9836618110264692
3.7800000000000002	0.9837974691615136
3.79	0.9839319771093186
3.8000000000000003	0.9840653419696076
3.81	0.9841975825441008
3.8200000000000003	0.9843286998530159
3.83	0.9844587066203492
3.84	0.9845876125325562
3.85	0.9847154271878564
3.86	0.9848421600932192
3.87	0.9849678206806644
3.88	0.9850924182849855
3.89	0.9852159621599512
3.9	0.9853384614752922
3.91	0.9854599253175179
3.92	0.9855803626907177
3.93	0.9856997825173591
3.94	0.9858181936390732
3.95	0.9859356048174381
3.96	0.9860520247347436
3.97	0.9861674619947597
3.98	0.9862819251234877
3.99	0.9863954225699082
4.	0.9865079627067205
4.01	0.9866195538310741
4.0200000000000005	0.9867302041652908
4.03	0.986839921857582
4.04	0.9869487149827564
4.05	0.9870565915429221
4.0600000000000005	0.98716355946818
4.07	0.9872696266173092
4.08	0.9873748007784491
4.09	0.987479089669769
4.1	0.9875825009401351
4.11	0.9876850421697696
4.12	0.9877867208709021
4.13	0.9878875444881235
4.14	0.9879875204001737
4.15	0.9880866559188667
4.16	0.9881849582908443
4.17	0.988282434697914
4.18	0.9883790922576631
4.19	0.9884749380240635
4.2	0.9885699789880741
4.21	0.9886642220782317
4.22	0.9887576741612414
4.23	0.9888503420425582
4.24	0.9889422324669603
4.25	0.9890333521191237
4.26	0.9891237076241829
4.2700000000000005	0.9892133055482911
4.28	0.9893021523991729
4.29	0.9893902546266717
4.3	0.9894776186232912
4.3100000000000005	0.9895642507247331
4.32	0.9896501572104255
4.33	0.9897353443040509
4.34	0.9898198181740657
4.3500000000000005	0.9899035849342148
4.36	0.9899866506440431
4.37	0.9900690213093979
4.38	0.9901507028829305
4.39	0.990231701264591
4.4	0.9903120223021168
4.41	0.990391671791518
4.42	0.9904706554775593
4.43	0.9905489790543445
4.44	0.9906266481653475
4.45	0.9907036684045294
4.46	0.9907800453163724
4.47	0.9908557843964414
4.48	0.9909308910918366
4.49	0.9910053708016402
4.5	0.9910792288773614
4.51	0.9911524706233746
4.5200000000000005	0.9912251012973519
4.53	0.9912971261106971
4.54	0.9913685502289692
4.55	0.9914393787723046
4.5600000000000005	0.9915096168158352
4.57	0.991579269390102
4.58	0.9916483414814641
4.59	0.991716838032506
4.6000000000000005	0.9917847639424364
4.61	0.9918521240674877
4.62	0.9919189232213096
4.63	0.9919851661753593
4.64	0.992050857659285
4.65	0.9921160023613131
4.66	0.9921806049286214
4.67	0.9922446699677189
4.68	0.9923082020448131
4.69	0.992371205686181
4.7	0.9924336853785297
4.71	0.9924956455693609
4.72	0.992557090667325
4.73	0.992618025042576
4.74	0.9926784530271219
4.75	0.9927383789151712
4.76	0.9927978069634755
4.7700000000000005	0.9928567413916715
4.78	0.992915186382617
4.79	0.9929731460827234
4.8	0.9930306246022893
4.8100000000000005	0.9930876260158247
4.82	0.993144154362375
4.83	0.9932002136458462
4.84	0.9932558078353174
4.8500000000000005	0.9933109408653599
4.86	0.9933656166363467
4.87	0.9934198390147622
4.88	0.9934736118335085
4.89	0.9935269388922078
4.9	0.9935798239575029
4.91	0.9936322707633549
4.92	0.9936842830113372
4.93	0.9937358643709269
4.94	0.993787018479793
4.95	0.9938377489440865
4.96	0.9938880593387182
4.97	0.9939379532076428
4.98	0.9939874340641366
4.99	0.9940365053910725
5.	0.9940851706411937
5.01	0.9941334332373818
5.0200000000000005	0.9941812965729274
5.03	0.9942287640117929
5.04	0.994275838888877
5.05	0.9943225245102729
5.0600000000000005	0.9943688241535289
5.07	0.9944147410678997
5.08	0.9944602784746043
5.09	0.9945054395670709
5.1000000000000005	0.9945502275111915
5.11	0.9945946454455611
5.12	0.9946386964817261
5.13	0.9946823837044245
5.14	0.9947257101718227
5.15	0.9947686789157554
5.16	0.9948112929419576
5.17	0.9948535552302992
5.18	0.9948954687350123
5.19	0.9949370363849239
5.2	0.9949782610836755
5.21	0.9950191457099521
5.22	0.9950596931177025
5.23	0.9950999061363577
5.24	0.9951397875710496
5.25	0.9951793402028267
5.26	0.9952185667888674
5.2700000000000005	0.9952574700626909
5.28	0.9952960527343682
5.29	0.9953343174907292
5.3	0.9953722669955672
5.3100000000000005	0.9954099038898453
5.32	0.9954472307918968
5.33	0.995484250297625
5.34	0.9955209649807024
5.3500000000000005	0.9955573773927665
5.36	0.9955934900636145
5.37	0.9956293055013962
5.38	0.995664826192806
5.39	0.9957000546032694
5.4	0.9957349931771341
5.41	0.9957696443378531
5.42	0.9958040104881699
5.43	0.9958380940103012
5.44	0.995871897266117
5.45	0.9959054225973191
5.46	0.9959386723256198
5.47	0.9959716487529174
5.48	0.9960043541614703
5.49	0.9960367908140682
5.5	0.9960689609542048
5.51	0.9961008668062485
5.5200000000000005	0.9961325105756057
5.53	0.9961638944488918
5.54	0.9961950205940934
5.55	0.9962258911607327
5.5600000000000005	0.9962565082800291
5.57	0.9962868740650597
5.58	0.9963169906109173
5.59	0.9963468599948694
5.6000000000000005	0.996376484276512
5.61	0.9964058654979282
5.62	0.9964350056838354
5.63	0.996463906841742
5.64	0.9964925709620975
5.65	0.9965210000184382
5.66	0.9965491959675375
5.67	0.9965771607495519
5.68	0.9966048962881663
5.69	0.9966324044907366
5.7	0.9966596872484327
5.71	0.9966867464363803
5.72	0.996713583913799
5.73	0.9967402015241429
5.74	0.9967666010952364
5.75	0.9967927844394113
5.76	0.9968187533536413
5.7700000000000005	0.9968445096196745
5.78	0.9968700550041677
5.79	0.9968953912588165
5.8	0.9969205201204863
5.8100000000000005	0.9969454433113388
5.82	0.9969701625389631
5.83	0.9969946794965001
5.84	0.9970189958627679
5.8500000000000005	0.9970431133023866
5.86	0.9970670334659016
5.87	0.997090757989906
5.88	0.9971142884971606
5.89	0.9971376265967139
5.9	0.9971607738840219
5.91	0.9971837319410648
5.92	0.997206502336465
5.93	0.9972290866256003
5.94	0.9972514863507215
5.95	0.9972737030410634
5.96	0.9972957382129595
5.97	0.9973175933699515
5.98	0.9973392700029021
5.99	0.997360769590102
6.	0.9973820935973806

==> mathematica/senger_PdclassicalRS_M30.dat <==
0.	0.033333333333341306
0.01	0.09130956970833032
0.02	0.1301029627410371
0.03	0.1666409237895751
0.04	0.20207489079062266
0.05	0.2366933322222
0.06	0.2705589787136705
0.07	0.3036587685682733
0.08	0.33595372263900003
0.09	0.3673986117398835
0.1	0.39795037361716223
0.11	0.4275717454650587
0.12	0.45623267654175903
0.13	0.48391065349343376
0.14	0.5105904801103497
0.15	0.5362637866137944
0.16	0.5609284144745179
0.17	0.5845877566030643
0.18	0.6072500973161352
0.19	0.6289279761738464
0.2	0.6496375899858248
0.21	0.6693982380072235
0.22	0.6882318139475004
0.23	0.7061623444931991
0.24	0.7232155731248486
0.25	0.7394185871060694
0.26	0.7547994850645321
0.27	0.7693870823622273
0.28	0.7832106513809568
0.29	0.7962996938735539
0.3	0.8086837426153816
0.31	0.8203921897156787
0.32	0.8314541390611563
0.33	0.8418982807357034
0.34	0.8517527846766804
0.35000000000000003	0.861045212467917
0.36	0.8698024444771829
0.37	0.8780506210841363
0.38	0.8858150968642051
0.39	0.8931204044367765
0.4	0.8999902298144443
0.41000000000000003	0.9064473948822688
0.42	0.9125138478539147
0.43	0.9182106601056681
0.44	0.9235580285396429
0.45	0.9285752827377777
0.46	0.9332808961717015
0.47000000000000003	0.9376925008349547
0.48	0.941826904728587
0.49	0.9457001116935718
0.5	0.9493273431403877
0.51	0.9527230612779107
0.52	0.9559009934907895
0.53	0.9588741575570919
0.54	0.9616548874365655
0.55	0.964254859394634
0.56	0.9666851182585938
0.5700000000000001	0.96895610363064
0.58	0.971077675907595
0.59	0.9730591419798329
0.6	0.9749092805020341
0.61	0.9766363666463979
0.62	0.9782481962648575
0.63	0.9797521093313254
0.64	0.9811550130324237
0.65	0.9824634035140852
0.66	0.983683387175313
0.67	0.9848207015962042
0.68	0.9858807349945828
0.6900000000000001	0.9868685452598258
0.7000000000000001	0.9877888781414643
0.71	0.9886461846278893
0.72	0.9894446375624456
0.73	0.9901881475246884
0.74	0.9908803778027514
0.75	0.9915247589767369
0.76	0.9921245024712599
0.77	0.9926826134976938
0.78	0.9932019034311507
0.79	0.9936850014628267
0.8	0.9941343656523547
0.81	0.9945522933853563
0.8200000000000001	0.9949409312602546
0.8300000000000001	0.9953022844283435
0.84	0.9956382254109315
0.85	0.9959505024170678
0.86	0.9962407471849501
0.87	0.9965104823696205
0.88	0.9967611284990086
0.89	0.9969940105197564
0.9	0.9972103639536221
0.91	0.9974113406845496
0.92	0.9975980143958211
0.93	0.9977713856759397
0.9400000000000001	0.9979323868112027
0.9500000000000001	0.9980818862821551
0.96	0.9982206929804046
0.97	0.9983495601615433
0.98	0.9984691891492075
0.99	0.9985802328046068
1.	0.9986832987751669
1.01	0.9987789525352557
1.02	0.9988677202313232
1.03	0.998950091343143
1.04	0.9990265211852462
1.05	0.9990974331680509
1.06	0.9991632211015933
1.07	0.9992242510963092
1.08	0.9992808635246787
1.09	0.9993333747791511
1.1	0.9993820789252342
1.11	0.9994272492442001
1.12	0.9994691396724311
1.1300000000000001	0.9995079861439987
1.1400000000000001	0.9995440078427044
1.1500000000000001	0.9995774083694274
1.16	0.9996083768302607
1.17	0.9996370888506227
1.18	0.9996637075201421
1.19	0.9996883842729326
1.2	0.9997112597074708
1.21	0.9997324643500941
1.22	0.9997521193658703
1.23	0.9997703372203506
1.24	0.9997872222954917
1.25	0.9998028714628353
1.26	0.9998173746168161
1.27	0.9998308151709049
1.28	0.9998432705190974
1.29	0.9998548124651226
1.3	0.9998655076215486
1.31	0.9998754177808706
1.32	0.9998846002604881
1.33	0.9998931082233671
1.34	0.9999009909760712
1.35	0.999908294245717
1.36	0.9999150604373198
1.37	0.9999213288728853
1.3800000000000001	0.9999271360135218
1.3900000000000001	0.999932515665038
1.4000000000000001	0.9999374991729322
1.41	0.9999421155940272
1.42	0.9999463918676057
1.43	0.9999503529661082
1.44	0.9999540220380823
1.45	0.9999574205403248
1.46	0.9999605683611181
1.47	0.9999634839332142
1.48	0.9999661843402817
1.49	0.9999686854150568
1.5	0.9999710018300944
1.51	0.9999731471823647
1.52	0.9999751340613546
1.53	0.9999769741731888
1.54	0.9999786783052856
1.55	0.9999802564917363
1.56	0.9999817180199404
1.57	0.9999830714947202
1.58	0.9999843248882424
1.59	0.9999854855863167
1.6	0.9999865604472349
1.61	0.9999875557774988
1.62	0.9999884774655213
1.6300000000000001	0.9999893309508823
1.6400000000000001	0.9999901212583303
1.6500000000000001	0.9999908531033389
1.6600000000000001	0.9999915307559701
1.67	0.9999921582402349
1.68	0.9999927392653508
1.69	0.9999932772668728
1.7	0.999993775426821
1.71	0.9999942366923313
1.72	0.9999946637929437
1.73	0.999995059256621
1.74	0.9999954254245951
1.75	0.9999957644651234
1.76	0.9999960783862327
1.77	0.9999963690475384
1.78	0.9999966381711785
1.79	0.9999968873519594
1.8	0.9999971180667505
1.81	0.9999973316831833
1.82	0.9999975294677188
1.83	0.9999977125931159
1.84	0.9999978821453513
1.85	0.9999980391300292
1.86	0.9999981844783219
1.87	0.9999983190524665
1.8800000000000001	0.9999984436508648
1.8900000000000001	0.9999985590127984
1.9000000000000001	0.9999986658228031
1.9100000000000001	0.9999987647146471
1.92	0.9999988562752538
1.93	0.999998941048067
1.94	0.9999990195362429
1.95	0.9999990922056601
1.96	0.9999991594882813
1.97	0.9999992217824027
1.98	0.9999992794583126
1.99	0.9999993328583995
2.	0.999999382299675
2.0100000000000002	0.999999428075654
2.02	0.9999994704580936
2.0300000000000002	0.999999509698606
2.04	0.999999546030151
2.05	0.9999995796684157
2.06	0.9999996108130991
2.07	0.9999996396490923
2.08	0.9999996663475779
2.09	0.9999996910670449
2.1	0.9999997139542327
2.11	0.9999997351287786
2.12	0.9999997547474024
2.13	0.9999997729310637
2.14	0.9999997897506409
2.15	0.9999998053236777
2.16	0.9999998197425969
2.17	0.9999998330929653
2.18	0.9999998454540056
2.19	0.9999998568990649
2.2	0.9999998674960513
2.21	0.9999998773078373
2.22	0.9999998863926324
2.23	0.9999998948043289
2.24	0.9999999025928235
2.25	0.9999999098043133
2.2600000000000002	0.9999999165933311
2.27	0.9999999226641864
2.2800000000000002	0.9999999283888322
2.29	0.9999999336894492
2.3000000000000003	0.999999938597464
2.31	0.9999999431419745
2.32	0.9999999473499204
2.33	0.9999999512462425
2.34	0.9999999548540354
2.35	0.9999999581946794
2.36	0.9999999612879702
2.37	0.9999999641522366
2.38	0.9999999668044475
2.39	0.999999969260316
2.4	0.9999999715343887
2.41	0.9999999736401346
2.42	0.999999975590025
2.43	0.999999977395607
2.44	0.9999999790675703
2.45	0.9999999806158159
2.46	0.9999999820495078
2.47	0.9999999833771336
2.48	0.9999999846065507
2.49	0.9999999857450355
2.5	0.9999999868024088
2.5100000000000002	0.999999987778886
2.52	0.999999988683172
2.5300000000000002	0.9999999895171364
2.54	0.9999999902925828
2.5500000000000003	0.9999999910107399
2.56	0.9999999916758546
2.57	0.9999999922918613
2.58	0.9999999928624042
2.59	0.9999999933908565
2.6	0.9999999938803436
2.61	0.9999999943337616
2.62	0.9999999947537905
2.63	0.9999999951429152
2.64	0.9999999955034373
2.65	0.9999999958374892
2.66	0.9999999961470458
2.67	0.9999999964339404
2.68	0.9999999966998694
2.69	0.9999999969464057
2.7	0.99999999717501
2.71	0.999999997387035
2.72	0.9999999975837367
2.73	0.9999999977662801
2.74	0.9999999979357476
2.75	0.9999999980931432
2.7600000000000002	0.9999999982394004
2.77	0.9999999983753882
2.7800000000000002	0.9999999985019131
2.79	0.9999999986197272
2.8000000000000003	0.9999999987295309
2.81	0.9999999988319779
2.82	0.9999999989276773
2.83	0.9999999990171996
2.84	0.9999999991010786
2.85	0.9999999991798142
2.86	0.9999999992538765
2.87	0.999999999323707
2.88	0.9999999993897233
2.89	0.9999999994523189
2.9	0.9999999995118674
2.91	0.9999999995812743
2.92	0.9999999996354431
2.93	0.9999999996875621
2.94	0.9999999997379433
2.95	0.9999999997868885
2.96	0.9999999998346887
2.97	0.9999999998713431
2.98	0.9999999999181259
2.99	0.9999999999646052
3.	1.0000000000110472
3.0100000000000002	1.0000000000577145
3.02	1.000000000104869
3.0300000000000002	1.0000000001527707
3.04	1.0000000002016816
3.0500000000000003	1.0000000002518659
3.06	1.000000000303589
3.0700000000000003	1.000000000357121
3.08	1.0000000004127378
3.09	1.0000000004707204
3.1	1.0000000005313567
3.11	1.0000000005949425
3.12	1.0000000006617826
3.13	1.0000000007321912
3.14	1.000000000806493
3.15	1.0000000008850247
3.16	1.0000000009681353
3.17	1.0000000010561871
3.18	1.0000000011495558
3.19	1.00000000124405
3.2	1.000000001349389
3.21	1.0000000014655577
3.22	1.0000000015842696
3.23	1.0000000017104211
3.24	1.0000000018444906
3.25	1.000000001986976
3.2600000000000002	1.000000002138396
3.27	1.0000000022992896
3.2800000000000002	1.0000000024702191
3.29	1.0000000026517684
3.3000000000000003	1.0000000028445446
3.31	1.0000000030491782
3.3200000000000003	1.0000000032663245
3.33	1.0000000034966512
3.34	1.000000003740888
3.35	1.0000000039997576
3.36	1.00000000427401
3.37	1.0000000045644275
3.38	1.0000000048718167
3.39	1.0000000051970115
3.4	1.0000000055408713
3.41	1.0000000059042813
3.42	1.0000000062881524
3.43	1.000000006693421
3.44	1.0000000071210466
3.45	1.000000007572015
3.46	1.0000000080473328
3.47	1.00000000854803
3.48	1.0000000090751557
3.49	1.0000000096297814
3.5	1.000000010212993
3.5100000000000002	1.000000010825895
3.52	1.0000000114696046
3.5300000000000002	0.9999999999949756
3.54	0.9999999999953343
3.5500000000000003	0.9999999999956655
3.56	0.9999999999959718
3.5700000000000003	0.9999999999962541
3.58	0.9999999999965152
3.59	0.9999999999967564
3.6	0.9999999999969788
3.61	0.9999999999971837
3.62	0.9999999999973728
3.63	0.999999999997547
3.64	0.9999999999977078
3.65	0.9999999999978552
3.66	0.9999999999979913
3.67	0.999999999998116
3.68	0.9999999999982307
3.69	0.9999999999983363
3.7	0.9999999999984335
3.71	0.9999999999985231
3.72	0.9999999999986048
3.73	0.9999999999986804
3.74	0.9999999999987499
3.75	0.9999999999988142
3.7600000000000002	0.9999999999988733
3.77	0.9999999999989286
3.7800000000000002	0.9999999999989798
3.79	0.9999999999990283
3.8000000000000003	0.9999999999990741
3.81	0.9999999999991178
3.8200000000000003	0.9999999999991602
3.83	0.9999999999977475
3.84	0.9999999999978708
3.85	0.9999999999979928
3.86	0.9999999999981144
3.87	0.9999999999982352
3.88	0.9999999999983568
3.89	0.9999999999984793
3.9	0.9999999999986039
3.91	0.9999999999987312
3.92	0.9999999999988617
3.93	0.9999999999989967
3.94	0.9999999999991377
3.95	0.9999999999992852
3.96	0.9999999999994404
3.97	0.9999999999996052
3.98	1.0000000000000904
3.99	1.0000000000003362
4.	1.0000000000007145
4.01	1.0000000000008065
4.0200000000000005	1.0000000000009206
4.03	1.0000000000004399
4.04	1.00000000000054
4.05	1.0000000000014433
4.0600000000000005	1.000000000001768
4.07	1.000000000002122
4.08	1.0000000000025029
4.09	1.0000000000029257
4.1	1.0000000000033873
4.11	1.0000000000038909
4.12	1.00000000000444
4.13	1.00000000000504
4.14	1.000000000005694
4.15	1.000000000006407
4.16	1.0000000000071836
4.17	1.0000000000080296
4.18	1.0000000000089506
4.19	1.0000000000099518
4.2	1.00000000001104
4.21	1.0000000000122211
4.22	1.0000000000135032
4.23	1.000000000014893
4.24	1.0000000000163984
4.25	1.0000000000180274
4.26	1.0000000000197886
4.2700000000000005	1.000000000021692
4.28	1.000000000023746
4.29	1.0000000000259608
4.3	1.0000000000283478
4.3100000000000005	1.0000000000309166
4.32	1.0000000000336802
4.33	1.00000000003665
4.34	1.0000000000398381
4.3500000000000005	1.0000000000432576
4.36	1.0000000000469227
4.37	1.000000000050847
4.38	1.0000000000550455
4.39	1.0000000000595326
4.4	1.0000000000643245
4.41	1.0000000000694373
4.42	1.0000000000748868
4.43	1.0000000000806915
4.44	1.0000000000868672
4.45	1.0000000006104843
4.46	1.0000000005977556
4.47	1.0000000005860659
4.48	1.0000000005754228
4.49	1.0000000005658336
4.5	1.0000000005573069
4.51	1.0000000005498488
4.5200000000000005	1.0000000005434677
4.53	1.0000000005381702
4.54	1.0000000005339633
4.55	1.0000000005308527
4.5600000000000005	1.0000000005288452
4.57	1.0000000005279466
4.58	1.0000000005281608
4.59	1.0000000005294922
4.6000000000000005	1.000000000531944
4.61	1.0000000005355185
4.62	1.0000000005402156
4.63	1.000000000546036
4.64	1.0000000005529766
4.65	1.0000000005610326
4.66	1.0000000005701986
4.67	1.0000000005804652
4.68	1.0000000005918208
4.69	1.0000000006042513
4.7	1.0000000006177372
4.71	1.000000000632258
4.72	1.0000000006477863
4.73	1.0000000006642917
4.74	1.0000000006817387
4.75	1.0000000007000853
4.76	1.0000000007192837
4.7700000000000005	1.0000000007392797
4.78	1.0000000007600118
4.79	1.0000000007814098
4.8	1.0000000008033962
4.8100000000000005	1.0000000008205703
4.82	1.0000000008433398
4.83	1.0000000008719578
4.84	1.0000000008953178
4.8500000000000005	1.0000000009187193
4.86	1.0000000009420176
4.87	1.000000000965052
4.88	1.0000000000777107
4.89	1.000000000074001
4.9	1.000000000070455
4.91	1.0000000000670652
4.92	1.0000000000638267
4.93	1.0000000000607328
4.94	1.0000000000577778
4.95	1.000000000054956
4.96	1.0000000000522622
4.97	1.0000000000496905
4.98	1.000000000048361
4.99	1.0000000000460285
5.	1.0000000000438025
5.01	1.0000000000416776
5.0200000000000005	1.0000000000396487
5.03	1.0000000000377127
5.04	1.0000000000358649
5.05	1.0000000000341018
5.0600000000000005	1.0000000000324194
5.07	1.0000000000308147
5.08	1.0000000000292835
5.09	1.0000000000278229
5.1000000000000005	1.0000000000264295
5.11	1.0000000000251001
5.12	1.000000000023832
5.13	1.0000000000226221
5.14	1.0000000000214682
5.15	1.000000000020367
5.16	1.0000000000193165
5.17	1.0000000000183138
5.18	1.000000000017357
5.19	1.0000000000164435
5.2	1.0000000000155713
5.21	1.0000000000147389
5.22	1.0000000000139437
5.23	1.000000000013184
5.24	1.0000000000124576
5.25	1.000000000011763
5.26	1.0000000000110987
5.2700000000000005	1.0000000000104634
5.28	1.0000000000098546
5.29	1.0000000000085876
5.3	1.000000000008056
5.3100000000000005	1.0000000000075473
5.32	1.0000000000070606
5.33	1.0000000000065936
5.34	1.0000000000061458
5.3500000000000005	1.0000000000057163
5.36	1.000000000005303
5.37	1.0000000000049054
5.38	1.0000000000045222
5.39	1.0000000000041527
5.4	1.0000000000037956
5.41	1.0000000000034508
5.42	1.0000000000031166
5.43	1.0000000000027929
5.44	1.0000000000024782
5.45	1.0000000000021723
5.46	1.0000000000018743
5.47	1.000000000001584
5.48	1.0000000000013007
5.49	1.0000000000011806
5.5	1.0000000000008864
5.51	1.0000000000005984
5.5200000000000005	1.0000000000003162
5.53	1.0000000000000395
5.54	0.9999999999997679
5.55	0.9999999999995014
5.5600000000000005	0.9999999999992397
5.57	0.9999999999989836
5.58	0.9999999999987318
5.59	0.9999999999984847
5.6000000000000005	0.9999999999982429
5.61	0.9999999999980065
5.62	0.9999999999977757
5.63	0.9999999999975503
5.64	0.9999999999973317
5.65	0.9999999999971196
5.66	0.9999999999969148
5.67	0.9999999999967182
5.68	0.9999999999965307
5.69	0.999999999996353
5.7	0.9999999999961859
5.71	0.9999999999960301
5.72	0.9999999999958876
5.73	0.9999999999957595
5.74	0.9999999999956477
5.75	0.9999999999955528
5.76	0.9999999999957084
5.7700000000000005	0.9999999999956588
5.78	0.9999999999956319
5.79	0.9999999999956298
5.8	0.9999999999956545
5.8100000000000005	0.9999999999957084
5.82	0.9999998199465425
5.83	0.9999999999959159
5.84	0.9999999999960756
5.8500000000000005	0.9999999999962754
5.86	0.9999999999965205
5.87	0.9999999999968143
5.88	0.9999999999969201
5.89	0.9999999999973216
5.9	0.9999999999977837
5.91	0.9999999999983112
5.92	0.9999999999989082
5.93	0.9999999999995804
5.94	1.0000000000003324
5.95	1.0000000000011695
5.96	1.0000000000020979
5.97	1.000000000003123
5.98	1.000000000004251
5.99	1.0000000000054883
6.	1.000000000006841

==> mathematica/senger_PdclassicalRS_M7.dat <==
0.	0.14285714285639728
0.01	0.20005526167321272
0.02	0.22724219693190523
0.03	0.24941630303661635
0.04	0.26894806359097717
0.05	0.2867546920505245
0.06	0.3033062482865293
0.07	0.3188818847272467
0.08	0.33366352470471045
0.09	0.34777763781994364
0.1	0.36131644609511565
0.11	0.3743497285146076
0.12	0.3869318642256956
0.13	0.39910626921332326
0.14	0.41090831585858884
0.15	0.4223673245555074
0.16	0.43350796382338197
0.17	0.4443512602697296
0.18	0.45491534333134137
0.19	0.4652160051372672
0.2	0.47526712856149833
0.21	0.4850810194361246
0.22	0.49466866785078323
0.23	0.5040399561552237
0.24	0.5132038263383998
0.25	0.5221684160478777
0.26	0.5309411701196564
0.27	0.539528932780821
0.28	0.5479380244511983
0.29	0.5561743061631528
0.3	0.5642432339449049
0.31	0.5721499050065638
0.32	0.5798990971837472
0.33	0.5874953027990053
0.34	0.5949427578732916
0.35000000000000003	0.6022454674418445
0.36	0.6094072275889443
0.37	0.6164316447051601
0.38	0.6233221523822545
0.39	0.630082026289883
0.4	0.6367143973208215
0.41000000000000003	0.6432222632447897
0.42	0.6496084996477555
0.43	0.655875866826455
0.44	0.6620270216666098
0.45	0.6680645226023932
0.46	0.673990836921431
0.47000000000000003	0.6798083467845698
0.48	0.6855193546683321
0.49	0.6911260882972641
0.5	0.6966307051243993
0.51	0.7020352964104212
0.52	0.7073418909456105
0.53	0.7125524584530861
0.54	0.7176689127070769
0.55	0.722693114395852
0.56	0.7276268737553913
0.5700000000000001	0.7324719529968013
0.58	0.7372300685478327
0.59	0.7419028931844192
0.6	0.7464920576629704
0.61	0.7509991530835189
0.62	0.7554257319699899
0.63	0.7597733101053675
0.64	0.7640433679194363
0.65	0.7682373518229398
0.66	0.7723566754902279
0.67	0.7764027210280409
0.68	0.7803768400897744
0.6900000000000001	0.7842803549199012
0.7000000000000001	0.7881145593375241
0.71	0.7918807196639148
0.72	0.7955800755984659
0.73	0.7992138410470443
0.74	0.8027832049047666
0.75	0.8062893318064007
0.76	0.8097333628222202
0.77	0.8131164161361931
0.78	0.8164395876829806
0.79	0.8197039517566151
0.8	0.8229105615911531
0.81	0.8260604499152258
0.8200000000000001	0.8291546294822343
0.8300000000000001	0.8321940935778098
0.84	0.8351798165060119
0.85	0.8381127540556309
0.86	0.8409938439478464
0.87	0.8438240063076998
0.88	0.8466041439046749
0.89	0.8493351428215032
0.9	0.8520178726511096
0.91	0.8546531869148637
0.92	0.8572419234197373
0.93	0.8597849046032734
0.9400000000000001	0.8622829378670229
0.9500000000000001	0.8647368158990805
0.96	0.8671473169862867
0.97	0.8695152053166421
0.98	0.8718412312724193
0.99	0.8741261317144519
1.	0.8763706302580214
1.01	0.8785754375407543
1.02	0.8807412514828994
1.03	0.88286875754035
1.04	0.8849586289507221
1.05	0.8870115269728178
1.06	0.8890281011197492
1.07	0.8910089893859972
1.08	0.8929548184686656
1.09	0.8948662039831633
1.1	0.8967437506735381
1.11	0.898588052617682
1.12	0.9003996934275996
1.1300000000000001	0.9021792464449283
1.1400000000000001	0.9039272749318896
1.1500000000000001	0.9056443322578405
1.16	0.9073309620815745
1.17	0.9089876985295295
1.18	0.9106150663700413
1.19	0.9122135811837747
1.2	0.9137837495304619
1.21	0.9153260691120628
1.22	0.9168410289324712
1.23	0.9183291094538619
1.24	0.9197907827497965
1.25	0.9212265126551707
1.26	0.9226367549131099
1.27	0.9240219573188939
1.28	0.925382559860998
1.29	0.9267189948593332
1.3	0.9280316871007563
1.31	0.9293210539719363
1.32	0.9305875055896337
1.33	0.9318314449284696
1.34	0.9330532679462474
1.35	0.9342533637068895
1.36	0.9354321145010468
1.37	0.9365898959644383
1.3800000000000001	0.9377270771939852
1.3900000000000001	0.9388440208617743
1.4000000000000001	0.9399410833269208
1.41	0.9410186147453664
1.42	0.9420769591776686
1.43	0.9431164546948186
1.44	0.9441374334821425
1.45	0.9451402219413164
1.46	0.9461251407905479
1.47	0.9470925051629536
1.48	0.9480426245708532
1.49	0.9489758036622982
1.5	0.949892340991014
1.51	0.950792530431223
1.52	0.9516766606059469
1.53	0.9525450151076886
1.54	0.9533978725852288
1.55	0.954235506828902
1.56	0.9550581868543806
1.57	0.9558661769849948
1.58	0.9566597369326171
1.59	0.9574391218771431
1.6	0.9582045825445872
1.61	0.9589563652838292
1.62	0.9596947121420297
1.6300000000000001	0.9604198609387453
1.6400000000000001	0.9611320453387595
1.6500000000000001	0.9618314949236657
1.6600000000000001	0.9625184352622131
1.67	0.9631930879754195
1.68	0.9638556708205295
1.69	0.9645063977339305
1.7	0.9651454789126092
1.71	0.9657731208747374
1.72	0.966389526523086
1.73	0.9669948952073506
1.74	0.9675894227854172
1.75	0.9681733016835753
1.76	0.9687467209557105
1.77	0.9693098663414829
1.78	0.9698629203235118
1.79	0.9704060621832612
1.8	0.9709394680575957
1.81	0.9714633109911734
1.82	0.9719777609910921
1.83	0.9724829850790634
1.84	0.9729791473429988
1.85	0.9734664089877167
1.86	0.9739449283847932
1.87	0.9744148611215564
1.8800000000000001	0.9748763600492545
1.8900000000000001	0.9753295753303989
1.9000000000000001	0.9757746544853068
1.9100000000000001	0.9762117424378485
1.92	0.9766409815604189
1.93	0.9770625117181416
1.94	0.9774764703123237
1.95	0.9778829923230183
1.96	0.9782822103516362
1.97	0.9786742546612455
1.98	0.9790592532178165
1.99	0.9794373317299235
2.	0.9798086136879469
2.0100000000000002	0.9801732204026045
2.02	0.9805312710428288
2.0300000000000002	0.980882882672994
2.04	0.9812281702895168
2.05	0.9815672468568243
2.06	0.9819002233427142
2.07	0.9822272087531095
2.08	0.9825483101662219
2.09	0.9828636327661278
2.1	0.9831732798757766
2.11	0.9834773529894323
2.12	0.9837759518045582
2.13	0.9840691742531624
2.14	0.9843571165326032
2.15	0.9846398731358669
2.16	0.9849175368813325
2.17	0.9851901989420195
2.18	0.9854579488743417
2.19	0.9857208746463652
2.2	0.9859790626655804
2.21	0.9862325978062029
2.22	0.986481563436
2.23	0.9867260414426621
2.24	0.9869661122597198
2.25	0.9872018548920113
2.2600000000000002	0.9874333469407229
2.27	0.9876606646279865
2.2800000000000002	0.9878838828210642
2.29	0.9881030750561106
2.3000000000000003	0.9883183135615308
2.31	0.9885296692809312
2.32	0.9887372118956805
2.33	0.9889410098470772
2.34	0.9891411303581386
2.35	0.989337639455011
2.36	0.9895306019880133
2.37	0.9897200816523156
2.38	0.9899061410082599
2.39	0.9900888415013336
2.4	0.9902682434817931
2.41	0.9904444062239506
2.42	0.990617387945128
2.43	0.9907872458242818
2.44	0.9909540360203017
2.45	0.9911178136900027
2.46	0.991278633005793
2.47	0.9914365471730447
2.48	0.9915916084471585
2.49	0.9917438681503353
2.5	0.9918933766880539
2.5100000000000002	0.9920401835652638
2.52	0.9921843374022989
2.5300000000000002	0.9923258859505107
2.54	0.9924648761076321
2.5500000000000003	0.9926013539328743
2.56	0.99273536466176
2.57	0.9928669527206966
2.58	0.9929961617413017
2.59	0.9931230345744709
2.6	0.9932473620083679
2.61	0.9933699392612088
2.62	0.9934900530362083
2.63	0.9936079944931001
2.64	0.9937238027818203
2.65	0.9938375163510111
2.66	0.9939491729604595
2.67	0.9940588096933224
2.68	0.9941664629681344
2.69	0.9942721685506086
2.7	0.9943759615652279
2.71	0.9944778764362424
2.72	0.9945779471797719
2.73	0.9946762069945008
2.74	0.994772688551923
2.75	0.9948674239372928
2.7600000000000002	0.9949604446600506
2.77	0.9950517817372976
2.7800000000000002	0.9951414654111153
2.79	0.9952295255972098
2.8000000000000003	0.9953159916024195
2.81	0.9954008922072194
2.82	0.9954842556750985
2.83	0.9955661097596252
2.84	0.9956464817219812
2.85	0.9957253983272546
2.86	0.9958028858614812
2.87	0.9958789701381707
2.88	0.9959536765067313
2.89	0.9960270298607525
2.9	0.9960990546461349
2.91	0.9961697748719075
2.92	0.9962392141068617
2.93	0.9963073955039582
2.94	0.9963743417968544
2.95	0.9964400753100873
2.96	0.9965046179663817
2.97	0.9965679912938318
2.98	0.9966302164329538
2.99	0.996691314143616
3.	0.9967513048118448
